Dream-RSI: Recursive Self-Improvement through Evolving Worlds

Recursive self-improvement is becoming essential for autonomous AI agents, whose progress depends on discovering high-value solutions across complex domains. Effective exploration drives this process, yet managing and improving exploration strategies remains a major bottleneck. Current systems face a fundamental dilemma: fixed strategies fail to adapt as search spaces scale, while online policy optimization must navigate vast meta-search spaces under delayed, expensive feedback from long-horizon rollouts. We introduce \textsc{Dream-RSI}, a framework for scalable, recursively self-improving exploration. A lightweight orchestration layer makes exploration explicit and programmable while leaving the underlying base agent unchanged. Our key insight is that accumulated discovery history can act as a replay simulator over the realized search space. By dreaming within this simulator built from historical discovery trees, \textsc{Dream-RSI} obtains immediate, low-cost off-policy feedback to evaluate and refine exploration policies without repeated, expensive online evaluation. The improved policy is then redeployed online to drive further discovery, continuously expanding the simulator pool in a self-improving loop. Across 9 tasks in 4 domains, \textsc{Dream-RSI} achieves competitive quality and improves discovery efficiency in several settings.

==> Main_Text/raw_data/data/convdiv_baseline.dat <==
budget score
0 0.118343195
110 0.427350427
220 0.507614213
330 0.531914894
440 0.531914894
550 0.609756098
660 0.877192982
770 0.909090909
880 1.282051282
990 1.282051282


==> Main_Text/raw_data/data/convdiv_baseline_guidance.dat <==
budget score
110 0.4273504273504274
220 0.5181347150259068
330 0.5847953216374269
440 0.6211180124223602
550 0.6369426751592356
660 0.6329113924050632
770 0.6329113924050632
880 0.6329113924050632

==> Main_Text/raw_data/data/convdiv_ours.dat <==
budget score
0 0.118343195
110 0.427350427
220 0.625000000
307 0.854700855
387 1.402524544
437 1.488095238
529 1.499250375
609 1.769911504
700 1.879699248
786 1.897533207


==> Main_Text/raw_data/data/convdiv_ours_guidance.dat <==
budget score
110 0.4273504273504274
190 0.9174311926605504
260 1.0729613733905579
349 1.1173184357541899
439 1.3020833333333333
501 1.3679890560875514
581 1.3679890560875514
622 1.3550135501355014
684 1.36986301369863
763 1.3736263736263736
843 1.488095238095238

==> Main_Text/raw_data/data/convdiv_pacevolve_flash.dat <==
budget score hours
0 0.185185 0.000
1 0.185185 0.092
2 0.185185 0.165
3 0.187266 0.229
4 0.187266 0.297
5 0.187706 0.365
6 0.187706 0.447
7 0.188324 0.514
8 0.188324 0.578
9 0.188324 0.768
10 0.188324 0.849
11 0.188324 0.927
12 0.188324 0.995
13 0.188324 1.126
14 0.188324 1.221
15 0.188324 1.292
16 0.188324 1.386
17 0.188324 1.478
18 0.188324 1.562
19 0.188324 1.658
20 0.188414 1.740
21 0.188414 1.869
22 0.188414 1.937
23 0.188414 2.011
24 0.188414 2.128
25 0.188414 2.193
26 0.188414 2.280
27 0.188414 2.408
28 0.188414 2.477
29 0.188414 2.544
30 0.188414 2.616
31 0.188414 2.692
32 0.188414 2.794
33 0.188414 2.927
34 0.188414 3.056
35 0.188414 3.129
36 0.188679 3.199
37 0.188679 3.395
38 0.188679 3.496
39 0.188679 3.553
40 0.188679 3.641
41 0.188679 3.710
42 0.188679 3.828
43 0.188679 3.924
44 0.188679 4.037
45 0.188679 4.113
46 0.188679 4.259
47 0.188679 4.346
48 0.188679 4.445
49 0.188679 4.553
50 0.188679 4.716
51 0.188679 4.964
52 0.188679 5.062
53 0.188679 5.142
54 0.188679 5.277
55 0.188679 5.487
56 0.188679 5.894
57 0.188679 6.049
58 0.188679 6.147
59 0.188679 6.312
60 0.188679 6.524
61 0.188679 6.644
62 0.188679 6.788
63 0.188679 7.129
64 0.188679 7.421
65 0.188679 7.500
66 0.198219 7.773
67 0.198219 7.860
68 0.198219 7.947
69 0.198219 8.035
70 0.198219 8.105
71 0.198219 8.189
72 0.198219 8.250
73 0.198219 8.422
74 0.198219 8.494
75 0.198219 8.612
76 0.198219 8.683
77 0.198219 8.849
78 0.198219 8.968
79 0.198219 9.047
80 0.198219 9.260
81 0.198219 9.427
82 0.198219 9.522
83 0.198219 9.588
84 0.198219 9.725
85 0.198219 9.819
86 0.198219 9.936
87 0.198219 10.021
88 0.198219 10.300
89 0.198219 10.382
90 0.198219 10.465
91 0.198219 10.602
92 0.198219 10.671
93 0.198219 10.779
94 0.198219 10.856
95 0.198219 10.974
96 0.198219 11.123
97 0.198219 11.303
98 0.198219 11.373
99 0.198219 11.464
100 0.198219 11.647
101 0.198219 11.755
102 0.198219 11.864
103 0.198219 11.918
104 0.198219 11.977
105 0.198219 12.036
106 0.198219 12.100
107 0.198219 12.155
108 0.198219 12.216
109 0.198219 12.271
110 0.198219 12.324
111 0.198219 12.388
112 0.198219 12.448
113 0.198219 12.521
114 0.198219 12.586
115 0.198219 12.647
116 0.198219 12.709
117 0.198219 12.772
118 0.198219 12.830
119 0.198219 12.896
120 0.198219 12.956
121 0.198219 13.022
122 0.198219 13.109
123 0.198219 13.261
124 0.198219 13.350
125 0.198219 13.443
126 0.198219 13.498
127 0.198219 13.571
128 0.198219 13.648
129 0.198219 13.773
130 0.198219 13.850
131 0.198219 13.912
132 0.198219 13.964
133 0.198219 14.028
134 0.198219 14.085
135 0.198219 14.140
136 0.198219 14.226
137 0.198219 14.300
138 0.198219 14.356
139 0.198219 14.423
140 0.198219 14.475
141 0.198219 14.550
142 0.198219 14.610
143 0.198219 14.674
144 0.198219 14.729
145 0.198219 14.786
146 0.198219 14.876
147 0.198219 14.935
148 0.198219 14.990
149 0.198219 15.050
150 0.198219 15.119
151 0.198219 15.182
152 0.198219 15.246
153 0.198219 15.318
154 0.198219 15.434
155 0.198219 15.495
156 0.198219 15.568
157 0.198219 15.634
158 0.198219 15.701
159 0.198219 15.767
160 0.198219 15.832
161 0.198219 15.914
162 0.198219 15.973
163 0.198219 16.049
164 0.198219 16.118
165 0.198219 16.248
166 0.198219 16.324
167 0.198219 16.387
168 0.198219 16.452
169 0.198219 16.543
170 0.198219 16.599
171 0.198219 16.659
172 0.198219 16.726
173 0.198219 16.815
174 0.198219 16.895
175 0.198219 16.958
176 0.198219 17.010
177 0.198219 17.065
178 0.198219 17.112
179 0.198219 17.197
180 0.198219 17.249
181 0.198219 17.320
182 0.198219 17.374
183 0.198219 17.426
184 0.198219 17.490
185 0.198219 17.562
186 0.198219 17.638
187 0.198219 17.709
188 0.198219 17.770
189 0.198219 17.821
190 0.198219 17.882
191 0.198219 17.932
192 0.198219 17.988
193 0.198219 18.049
194 0.198219 18.106
195 0.198219 18.207
196 0.198219 18.270
197 0.198219 18.325
198 0.198219 18.411
199 0.198219 18.473
200 0.198219 18.542
201 0.198219 18.653
202 0.198219 18.733
203 0.198219 18.803
204 0.198219 18.864
205 0.198219 19.003
206 0.198219 19.079
207 0.198219 19.186
208 0.198219 19.301
209 0.198219 19.389
210 0.198219 19.466
211 0.198219 19.536
212 0.198219 19.613
213 0.198219 19.705
214 0.198219 19.766
215 0.198219 19.907
216 0.198219 20.009
217 0.198219 20.061
218 0.198219 20.122
219 0.198219 20.189
220 0.198219 20.286
221 0.198219 20.387
222 0.198219 20.541
223 0.198219 20.602
224 0.198219 20.680
225 0.198219 20.764
226 0.198219 20.819
227 0.198219 20.877
228 0.198219 20.938
229 0.198219 20.999
230 0.198219 21.064
231 0.198219 21.138
232 0.198219 21.228
233 0.198219 21.292
234 0.198219 21.346
235 0.198219 21.440
236 0.198219 21.524
237 0.198219 21.615
238 0.198219 21.692
239 0.198219 21.752
240 0.198219 21.822
241 0.198219 21.876
242 0.198219 21.962
243 0.198219 22.036
244 0.198219 22.152
245 0.198219 22.220
246 0.198219 22.305
247 0.198219 22.420
248 0.198219 22.582
249 0.198219 22.659
250 0.198219 22.738
251 0.198219 22.824
252 0.198219 22.904
253 0.198219 23.008
254 0.198219 23.139
255 0.198219 23.208
256 0.198219 23.339
257 0.198219 23.419
258 0.198219 23.632
259 0.198219 23.703
260 0.198219 23.783
261 0.198219 23.884
262 0.198219 24.019
263 0.198219 24.126
264 0.198219 24.313
265 0.198219 24.501
266 0.198219 24.629
267 0.198219 24.829
268 0.198219 24.916
269 0.198219 25.019
270 0.198219 25.143
271 0.198219 25.222
272 0.198219 25.291
273 0.198219 25.494
274 0.198219 25.755
275 0.198219 25.826
276 0.198219 25.958
277 0.198219 26.107
278 0.198219 26.253
279 0.198219 26.630
280 0.198219 26.757
282 0.198219 27.302
283 0.198219 27.780
284 0.198219 27.882
285 0.198219 27.951
286 0.198219 28.025
287 0.198219 28.219
288 0.198219 28.296
289 0.198219 28.588
290 0.198219 28.866
291 0.198219 29.088
292 0.198219 29.510
293 0.198219 29.655
294 0.198219 29.808
295 0.198219 30.052
296 0.198219 30.164
297 0.198219 30.309
298 0.198219 30.473
299 0.198219 30.933
300 0.198219 31.093
301 0.198219 31.366
302 0.198219 31.764
303 0.198219 32.405
304 0.198219 32.840
305 0.198219 33.314
306 0.198219 33.932
307 0.198219 34.069
308 0.198219 34.234
309 0.198219 34.477
310 0.198219 34.613
311 0.198219 34.697
312 0.198219 34.795
313 0.198219 35.077
314 0.198219 35.532
315 0.198219 35.645
316 0.198219 35.786
317 0.198219 35.892
318 0.198219 35.958
319 0.198219 36.081
320 0.198219 36.262
321 0.198219 36.384
322 0.198219 36.453
323 0.198219 36.544
324 0.198219 36.647
325 0.198219 36.771
326 0.198219 36.941
327 0.198219 37.297
328 0.198219 37.488
329 0.198219 37.547
330 0.198219 37.685
331 0.198219 37.775
333 0.198219 38.043
334 0.198219 38.132
335 0.198219 38.210
336 0.198219 38.284
337 0.198219 38.396
338 0.198219 38.460
340 0.198219 39.683
341 0.198219 39.749
342 0.198219 39.849
343 0.198219 39.913
344 0.198219 40.503
345 0.198219 40.568
346 0.198219 40.631
347 0.198219 40.698
348 0.198219 40.757
349 0.198219 40.887
350 0.198219 40.947
351 0.198219 41.031
352 0.198219 41.166
353 0.198219 41.386
354 0.198219 41.468
355 0.198219 41.604
356 0.198219 41.734
357 0.198219 41.811
358 0.198219 41.952
359 0.198219 42.169
360 0.198219 42.244
361 0.198219 42.310
362 0.198219 42.369
363 0.198219 42.440
364 0.198219 42.508
365 0.198219 42.569
366 0.198219 43.138
367 0.198219 43.200
368 0.198219 43.285
369 0.198219 43.416
370 0.198219 43.845
371 0.198219 44.063
372 0.198219 44.163
373 0.198219 44.237
374 0.198219 44.431
375 0.198219 44.636
376 0.198219 44.855
377 0.198219 44.971
378 0.198219 45.169
379 0.198219 45.244
380 0.198219 45.351
381 0.198219 45.432
382 0.261097 45.562
383 0.261097 45.677
384 0.261097 45.888
385 0.261097 46.095
386 0.261097 46.279
387 0.261097 46.374
388 0.261097 46.543
389 0.261097 46.690
390 0.261097 46.771
391 0.261780 46.915
392 0.261780 47.303
393 0.261780 47.506
394 0.261780 47.870


==> Main_Text/raw_data/data/convdiv_pacevolve_pro.dat <==
budget score hours
0 0.185185 0.000
1 0.186567 0.271
2 0.186916 0.416
3 0.187266 0.586
4 0.189394 0.763
5 0.189394 0.916
6 0.189394 1.073
7 0.189394 1.335
8 0.189394 1.512
9 0.189394 1.703
10 0.189394 1.854
11 0.189394 2.014
12 0.189394 2.246
13 0.189394 2.411
14 0.189394 3.511
15 0.189394 3.668
16 0.189394 3.832
17 0.189394 3.982
18 0.189394 4.150
19 0.189394 4.298
20 0.189394 4.459
22 0.189394 4.838
23 0.189394 5.036
24 0.189394 5.290
25 0.189394 5.524
26 0.189394 5.679
28 0.189394 6.066
30 0.189394 6.507
31 0.189394 6.759
32 0.189394 6.897
33 0.189394 7.051
34 0.189394 7.293
35 0.189394 7.444
36 0.189394 7.637
37 0.189394 7.833
38 0.189394 7.995
39 0.189394 8.159
40 0.189394 8.307
41 0.189394 8.432
42 0.189394 8.588
43 0.189394 8.736
44 0.189394 8.879
45 0.189394 9.039
46 0.189394 9.202
47 0.189394 9.388
48 0.189394 9.528
49 0.189394 9.722
50 0.189394 9.880
51 0.189394 10.034
53 0.189394 10.405
54 0.189394 10.593
55 0.189394 10.775
56 0.189394 10.928
57 0.190114 11.143
58 0.190114 11.307
59 0.190114 11.531
60 0.190114 11.758
61 0.190114 12.036
62 0.190114 12.182
63 0.190114 12.342
64 0.190114 12.503
65 0.190114 12.689
66 0.190114 12.851
67 0.190114 13.351
68 0.190114 13.498
69 0.190114 13.648
70 0.190114 13.796
71 0.190114 13.940
72 0.190114 14.083
73 0.190114 14.236
74 0.190114 14.393
75 0.190114 14.616
76 0.190114 14.762
77 0.190114 14.922
78 0.190114 15.065
79 0.190114 15.206
80 0.190114 15.346
81 0.190114 15.501
82 0.190114 15.634
83 0.190114 15.789
84 0.190114 15.929
85 0.190114 16.146
86 0.190114 16.300
87 0.190114 16.449
88 0.190114 16.581
89 0.190114 16.789
90 0.190114 16.945
91 0.190114 17.107
92 0.190114 17.287
93 0.190114 17.491
94 0.190114 17.649
95 0.190114 17.797
96 0.190114 17.930
97 0.190114 18.078
98 0.190114 18.220
99 0.190114 18.372
100 0.190114 18.534
101 0.190114 18.690
102 0.190114 18.871
103 0.190114 19.079
104 0.190114 19.231
105 0.190114 19.424
106 0.190114 19.583
107 0.190114 19.768
108 0.190114 19.961
109 0.190114 20.137
110 0.190114 20.295
111 0.190114 20.454
112 0.190114 20.600
113 0.190114 20.818
114 0.190114 20.976
115 0.190114 21.121
116 0.190114 21.320
117 0.190114 21.464
118 0.190114 21.615
119 0.190114 21.769
120 0.190114 21.914
121 0.190114 22.080
122 0.190114 22.225
123 0.190114 22.381
124 0.190114 22.529
125 0.190114 22.686
126 0.190114 22.827
127 0.190114 22.978
128 0.190114 23.400
129 0.190114 23.658
130 0.190114 23.799
131 0.190114 23.962
132 0.190114 24.096
133 0.190114 24.171
134 0.190114 24.319
135 0.190114 24.476
136 0.190114 24.623
137 0.190114 24.780
138 0.190114 24.944
139 0.190114 25.112
140 0.190114 25.281
141 0.190114 25.441
142 0.190114 25.838
143 0.190114 26.005
144 0.190114 26.157
145 0.190114 26.343
146 0.310559 26.476
147 0.310559 26.633
148 0.318471 26.772
149 0.318471 26.940
150 0.318471 27.106
151 0.319489 27.255
152 0.319489 27.416
153 0.319489 27.580
154 0.319489 27.990
155 0.319489 28.229
156 0.319489 28.403
157 0.319489 28.579
158 0.319489 28.772
159 0.319489 28.963
160 0.319489 29.196
161 0.406504 29.398
162 0.406504 29.557
163 0.411523 29.820
164 0.411523 29.974
165 0.411523 30.132
166 0.411523 30.353
167 0.411523 30.544
168 0.411523 30.676
169 0.411523 30.846
170 0.411523 31.015
171 0.411523 31.384
172 0.411523 31.562
173 0.411523 31.979
174 0.411523 32.130
175 0.411523 32.294
176 0.411523 32.477
177 0.411523 32.658
178 0.411523 32.896
179 0.411523 33.131
180 0.411523 33.433
181 0.411523 34.426
182 0.411523 34.822
183 0.411523 34.962
184 0.411523 35.110
185 0.411523 35.271
186 0.411523 35.662
187 0.411523 36.066
188 0.411523 36.213
189 0.411523 36.371
190 0.411523 36.534
191 0.411523 36.693
192 0.411523 37.105
193 0.411523 37.524
194 0.412101 37.932
195 0.412101 38.082
196 0.412101 38.222
197 0.412101 38.441
198 0.412101 38.601
200 0.412101 39.081
201 0.412101 39.237
202 0.412101 39.399
203 0.412101 39.536
204 0.412101 39.732
205 0.412101 39.898
206 0.412101 40.086
207 0.412101 40.227
208 0.413223 40.377
209 0.413223 40.521
210 0.413223 40.664
211 0.413223 40.797
212 0.413223 40.984
213 0.413223 41.136
214 0.413223 41.298
215 0.413223 41.696
216 0.413223 41.842
217 0.413223 42.052
218 0.413223 42.190
219 0.413223 42.339
220 0.413223 42.477
221 0.413223 42.587
222 0.413223 42.733
223 0.413223 43.138
224 0.413223 43.300
225 0.413223 43.721
226 0.413223 43.874
227 0.413223 44.045
228 0.413223 44.267
229 0.413223 44.420
230 0.413223 44.575
231 0.473934 44.751
233 0.473934 45.196
234 0.473934 45.412
235 0.632911 45.574
236 0.632911 45.768
237 0.632911 45.987
238 0.632911 46.147
239 0.636943 46.318
240 0.645161 46.477
241 0.645161 46.623
242 0.645161 46.770
243 0.645161 46.922
244 0.645161 47.064
245 0.645161 47.216
246 0.645161 47.420
247 0.645161 47.576
248 0.645161 47.747
249 0.645161 47.923


==> Main_Text/raw_data/data/convmax_baseline.dat <==
budget score
0 0.154798762
110 0.236966825
220 0.246305419
330 0.277008310
440 0.294117647
550 0.297619048
660 0.299401198
770 0.299401198
880 0.300300300
990 0.300300300


==> Main_Text/raw_data/data/convmax_ours.dat <==
budget score
0 0.154798762
110 0.236966825
220 0.246305419
296 0.257731959
372 0.276243094
407 0.277777778
489 0.278551532
560 0.278551532
610 0.278551532
669 0.431034483


==> Main_Text/raw_data/data/convmax_pacevolve_flash.dat <==
budget score hours
0 0.172022 0.000
1 0.172349 0.062
2 0.172349 0.165
3 0.172381 0.307
4 0.172381 0.373
5 0.172580 0.470
6 0.172580 0.562
7 0.172580 0.627
8 0.172580 0.730
9 0.172580 0.784
10 0.172580 0.861
11 0.172580 0.994
12 0.172646 1.080
13 0.172646 1.137
14 0.172646 1.198
15 0.172646 1.271
16 0.172646 1.348
17 0.172646 1.446
18 0.172646 1.506
19 0.172646 1.584
20 0.172646 1.660
21 0.172646 1.774
22 0.172646 1.865
23 0.172646 1.979
24 0.172646 2.071
25 0.172646 2.217
26 0.172646 2.280
27 0.172646 2.337
28 0.172646 2.398
29 0.172646 2.458
30 0.172646 2.520
31 0.172646 2.583
32 0.172646 2.682
33 0.172646 2.739
34 0.172646 2.816
35 0.172646 2.909
37 0.172646 3.129
38 0.172778 3.216
39 0.172778 3.471
40 0.172778 3.553
41 0.172778 3.654
42 0.172778 3.714
43 0.172778 3.779
44 0.172778 3.919
45 0.172778 3.986
46 0.172778 4.048
47 0.172778 4.121
48 0.172778 4.189
49 0.172778 4.258
50 0.172778 4.350
51 0.172778 4.417
52 0.172778 4.517
53 0.172778 4.603
54 0.172778 4.662
55 0.172778 4.724
56 0.172778 4.851
57 0.172778 4.967
58 0.172778 5.061
59 0.172778 5.151
60 0.172778 5.286
61 0.172778 5.357
62 0.172778 5.494
63 0.172778 5.969
64 0.172778 6.073
65 0.172778 6.171
66 0.172778 6.314
67 0.172778 6.422
68 0.172778 6.543
69 0.172778 6.631
70 0.172778 6.745
71 0.172778 6.800
72 0.172778 6.865
73 0.172778 7.092
74 0.172778 7.185
75 0.172778 7.253
76 0.172778 7.500
77 0.172778 7.636
78 0.172778 7.794
79 0.172778 7.864
80 0.172778 7.926
81 0.172778 7.986
82 0.172778 8.076
83 0.172778 8.136
84 0.172778 8.209
85 0.172778 8.288
86 0.172778 8.367
87 0.172778 8.427
88 0.172778 8.548
89 0.172778 8.680
90 0.173010 8.755
91 0.173010 8.907
92 0.173010 8.972
93 0.173010 9.258
94 0.173010 9.393
95 0.173010 9.512
96 0.173010 9.572
97 0.173010 9.630
98 0.173010 9.682
99 0.173010 9.736
100 0.173010 9.799
101 0.173010 9.861
102 0.173010 9.928
103 0.173010 10.049
104 0.173010 10.264
105 0.173010 10.319
106 0.173010 10.437
107 0.173010 10.498
108 0.173010 10.597
109 0.173010 10.676
110 0.173010 10.742
111 0.173010 10.799
112 0.173010 10.856
113 0.173010 10.911
114 0.173010 10.982
115 0.173010 11.046
116 0.173010 11.215
117 0.173010 11.366
118 0.173010 11.436
119 0.173010 11.540
120 0.173010 11.620
121 0.173010 11.704
122 0.173010 11.809
123 0.173010 11.865
124 0.173010 11.926
125 0.173010 11.989
126 0.173010 12.067
127 0.173010 12.128
128 0.173010 12.220
129 0.173010 12.272
130 0.173010 12.324
131 0.173010 12.376
132 0.173010 12.440
133 0.173010 12.497
134 0.173010 12.565
135 0.173010 12.647
136 0.173010 12.731
137 0.173010 12.804
138 0.173010 12.895
139 0.173010 12.956
140 0.173010 13.023
141 0.173010 13.077
142 0.173010 13.193
143 0.173010 13.259
144 0.173010 13.340
145 0.173010 13.406
146 0.173010 13.466
147 0.173010 13.519
148 0.173010 13.620
149 0.173010 13.728
150 0.173010 13.793
151 0.173010 13.852
152 0.173010 13.908
153 0.173010 13.976
154 0.173010 14.100
155 0.173010 14.176
156 0.173010 14.237
157 0.173010 14.294
158 0.173010 14.357
159 0.173010 14.413
160 0.173010 14.479
161 0.173010 14.537
162 0.173010 14.599
163 0.173010 14.656
164 0.173010 14.717
165 0.173010 14.784
166 0.173010 14.865
167 0.173010 14.924
168 0.173010 14.987
169 0.173010 15.051
170 0.173010 15.121
171 0.173010 15.184
172 0.173010 15.262
173 0.173010 15.357
174 0.173010 15.418
175 0.173010 15.477
176 0.173010 15.538
177 0.173010 15.592
178 0.173010 15.657
179 0.173010 15.718
180 0.173010 15.781
181 0.173010 15.832
182 0.173010 15.947
183 0.173010 16.010
184 0.173010 16.084
185 0.173010 16.153
186 0.173078 16.251
187 0.173078 16.325
188 0.173078 16.450
189 0.173078 16.516
190 0.173078 16.611
191 0.173078 16.672
192 0.173078 16.793
193 0.176678 16.891
194 0.176678 16.953
195 0.176678 17.028
196 0.177706 17.090
197 0.177706 17.143
198 0.177706 17.204
199 0.177706 17.261
200 0.177706 17.371
201 0.177706 17.426
202 0.177706 17.496
203 0.177706 17.555
204 0.177706 17.681
205 0.177706 17.739
206 0.178253 17.832
207 0.178253 17.990
208 0.178253 18.055
209 0.178253 18.112
210 0.178253 18.171
211 0.178253 18.262
212 0.178253 18.328
213 0.178253 18.402
214 0.178253 18.478
215 0.178253 18.586
216 0.178253 18.718
217 0.178253 18.793
218 0.178253 18.937
219 0.178253 19.040
220 0.178253 19.184
221 0.178253 19.473
222 0.178253 19.540
223 0.178253 19.633
224 0.178253 19.703
225 0.178253 19.773
226 0.178253 19.834
227 0.178253 19.969
228 0.178253 20.028
229 0.178253 20.084
230 0.178253 20.181
231 0.178253 20.367
232 0.178253 20.537
233 0.178253 20.651
234 0.178253 20.717
235 0.178253 20.784
236 0.178253 20.849
237 0.178253 20.949
238 0.178253 21.012
239 0.178253 21.084
240 0.178253 21.147
241 0.178253 21.214
242 0.178253 21.266
243 0.178253 21.337
244 0.178253 21.398
245 0.178253 21.455
246 0.178253 21.524
247 0.178253 21.603
248 0.178253 21.680
249 0.178253 21.751
250 0.178253 21.846
251 0.178253 21.918
252 0.178253 22.007
253 0.178253 22.164
254 0.178253 22.230
255 0.178253 22.383
256 0.178253 22.455
257 0.178253 22.519
258 0.178253 22.613
259 0.178253 22.685
260 0.178253 22.797
261 0.178253 22.957
262 0.178253 23.138
263 0.178253 23.196
264 0.178253 23.273
265 0.178253 23.436
266 0.178253 23.519
267 0.178253 23.792
268 0.178253 23.941
269 0.178253 24.052
270 0.178253 24.330
271 0.178253 24.530
272 0.178253 24.651
273 0.178253 24.720
274 0.178253 24.797
275 0.178253 24.979
276 0.178253 25.049
277 0.184168 25.203
278 0.184168 25.326
279 0.184168 25.384
280 0.184168 25.595
281 0.184168 25.793
282 0.184168 26.154
283 0.184168 26.308
284 0.184168 26.428
285 0.184168 26.930
286 0.184168 27.003
287 0.184168 27.176
288 0.184168 27.446
289 0.184168 27.701
290 0.184168 27.823
291 0.184168 27.957
292 0.184168 28.022
293 0.184168 28.118
294 0.184168 28.296
295 0.184168 28.586
296 0.184168 28.737
297 0.184168 29.058
298 0.184168 29.562
299 0.184168 29.842
300 0.184168 30.177
301 0.184168 30.381
302 0.184168 30.557
303 0.184168 30.824
304 0.184168 31.034
305 0.184168 31.127
306 0.184168 31.257
307 0.184168 31.711
308 0.184168 32.080
309 0.184168 32.238
310 0.184168 32.456
311 0.184168 33.234
312 0.184168 34.167
313 0.184168 34.634
314 0.184168 34.883
315 0.184168 35.119
316 0.184168 35.487
317 0.184168 35.704
318 0.184168 35.833
319 0.184168 35.906
320 0.184168 36.119
321 0.184168 36.256
322 0.184168 36.384
323 0.184168 36.455
324 0.184168 36.595
325 0.184168 36.830
326 0.184168 36.901
327 0.184168 36.977
328 0.184168 37.042
329 0.184168 37.189
330 0.184168 37.268
331 0.184168 37.336
332 0.184168 37.460
333 0.184168 37.524
334 0.184168 37.608
335 0.184168 37.675
336 0.184168 37.740
337 0.184168 37.804
338 0.184168 37.873
339 0.184168 37.937
340 0.184168 38.046
341 0.184168 38.105
342 0.184168 38.181
343 0.184168 38.242
344 0.184168 38.313
345 0.184168 38.413
346 0.184168 38.494
347 0.184168 38.583
348 0.184168 38.649
349 0.184168 38.736
350 0.184168 38.793
351 0.184168 38.861
352 0.184168 38.938
353 0.184168 39.017
354 0.184168 39.065
355 0.184168 39.189
356 0.184168 39.251
357 0.184168 39.343
358 0.184168 39.400
360 0.184168 39.587
361 0.184168 39.665
362 0.184168 39.761
363 0.184168 39.864
364 0.184168 39.939
365 0.184168 40.011
366 0.184168 40.113
367 0.184168 40.201
368 0.184168 40.324
369 0.184168 40.428
370 0.184168 40.558
371 0.184168 40.681
372 0.184168 40.811
373 0.184168 40.886
374 0.184168 40.948
375 0.184168 41.016
376 0.184168 41.161
377 0.184168 41.294
378 0.184168 41.418
379 0.184168 41.581
380 0.184168 41.664
381 0.184168 41.806
382 0.184168 41.890
383 0.184168 42.076
384 0.184168 42.164
385 0.184168 42.234
386 0.184168 42.304
387 0.184168 42.393
388 0.184168 42.465
389 0.184168 42.522
390 0.184168 42.586
391 0.184168 42.651
392 0.184168 42.800
393 0.184168 42.880
394 0.184168 43.012
395 0.184168 43.113
396 0.184168 43.305
397 0.184168 43.553
398 0.184168 43.678
399 0.184168 43.758
400 0.184168 43.859
401 0.184168 44.063
402 0.184168 44.134
403 0.184168 44.259
404 0.184168 44.430
405 0.184168 44.636
406 0.184168 44.761
407 0.184168 44.897
408 0.184168 44.992
409 0.184168 45.128
410 0.184168 45.188
411 0.184168 45.284
412 0.184168 45.357
413 0.184168 45.538
414 0.184168 45.619
415 0.184168 45.699
416 0.184168 45.846
417 0.184168 45.949
418 0.184168 46.045
419 0.184168 46.118
420 0.184168 46.221
421 0.184168 46.308
422 0.184168 46.366
423 0.184168 46.467
424 0.184168 46.535
425 0.184168 46.656
426 0.184168 46.920
427 0.184168 47.110
428 0.184168 47.269
429 0.184168 47.377
430 0.184168 47.517
431 0.184168 47.784


==> Main_Text/raw_data/data/convmax_pacevolve_pro.dat <==
budget score hours
0 0.171776 0.000
1 0.172343 0.155
2 0.172343 0.320
3 0.172343 0.465
4 0.172343 0.638
5 0.172375 0.800
6 0.172677 0.964
7 0.172677 1.159
8 0.172677 1.347
9 0.172677 1.513
10 0.172677 1.720
11 0.172677 1.864
12 0.172912 2.133
13 0.175983 2.326
14 0.176651 2.549
15 0.176651 2.702
16 0.176651 2.904
17 0.176651 3.102
18 0.176760 3.558
19 0.176801 3.712
20 0.176801 3.907
21 0.176801 4.117
23 0.176801 4.509
24 0.176801 4.757
25 0.176801 4.960
26 0.177389 5.415
27 0.177389 5.589
28 0.177389 5.907
29 0.177474 6.106
30 0.177474 6.273
31 0.177474 6.745
32 0.177474 6.947
34 0.177474 7.508
35 0.177706 7.758
36 0.177706 7.957
37 0.177706 8.143
38 0.177706 8.327
39 0.177706 8.489
40 0.177706 8.687
41 0.177706 8.840
42 0.177706 8.984
43 0.177706 9.172
44 0.177706 9.340
45 0.177706 9.484
46 0.177706 9.703
47 0.177706 9.919
48 0.177706 10.093
49 0.177706 10.260
50 0.177706 10.512
51 0.177706 10.673
52 0.177706 10.877
53 0.177706 11.051
54 0.177706 11.196
55 0.177706 11.366
56 0.177706 11.494
57 0.177706 11.653
58 0.177706 11.801
59 0.177706 11.968
60 0.177706 12.133
61 0.177706 12.285
62 0.177706 12.701
63 0.177706 12.894
64 0.177706 13.142
66 0.177706 13.527
67 0.177706 13.655
68 0.177706 13.823
69 0.177706 13.983
70 0.177706 14.133
71 0.177706 14.269
72 0.177706 14.423
73 0.177706 14.553
74 0.177706 14.701
75 0.177706 14.915
76 0.177706 15.107
77 0.177706 15.283
78 0.177706 15.461
79 0.177706 15.635
80 0.177706 15.829
81 0.177706 16.016
82 0.177706 16.175
83 0.177706 16.345
84 0.177706 16.531
85 0.177706 16.689
86 0.177706 16.912
87 0.177706 17.058
88 0.177706 17.248
89 0.177706 17.479
90 0.177706 17.622
91 0.177706 17.768
92 0.177706 17.957
93 0.177706 18.396
95 0.177706 18.769
96 0.177706 18.963
97 0.177706 19.142
98 0.177706 19.351
99 0.177706 19.567
100 0.177706 19.723
101 0.177706 19.901
102 0.177706 20.105
103 0.177706 20.299
104 0.177706 20.444
105 0.177706 20.657
106 0.177706 20.812
107 0.177706 20.993
108 0.177706 21.222
109 0.177706 21.412
110 0.177706 21.622
111 0.177706 21.819
112 0.177706 21.993
113 0.177706 22.225
114 0.177706 22.397
115 0.177706 22.616
116 0.177706 22.808
117 0.177706 23.044
118 0.177706 23.255
119 0.177706 23.449
120 0.177706 23.695
121 0.177706 23.901
122 0.177706 24.113
123 0.177706 24.307
124 0.177706 24.595
125 0.177706 24.797
126 0.177706 25.216
127 0.177706 25.400
128 0.177706 25.623
129 0.177706 26.548
130 0.177706 26.966
131 0.177706 27.401
132 0.177706 27.558
133 0.177706 27.768
134 0.177706 27.924
135 0.177706 28.112
136 0.177706 28.311
137 0.226409 28.434
138 0.233100 28.591
139 0.233100 28.824
140 0.238461 29.050
141 0.238461 29.529
143 0.238461 30.153
144 0.238461 30.353
145 0.238461 30.805
146 0.238461 31.334
147 0.238461 31.512
148 0.238461 32.259
149 0.238461 32.738
150 0.238461 33.082
151 0.238461 33.321
152 0.238461 33.574
153 0.238461 33.792
154 0.238461 33.962
155 0.238461 34.938
156 0.238461 35.110
157 0.238461 35.275
158 0.238461 35.462
159 0.238461 35.651
160 0.238461 35.822
161 0.238461 35.991
162 0.238461 36.161
163 0.238461 36.374
164 0.238461 36.532
165 0.238461 36.744
166 0.238461 36.966
167 0.238461 37.121
168 0.238461 37.315
169 0.238461 37.489
170 0.238461 37.666
171 0.238461 37.827
172 0.263852 38.009
173 0.263852 38.215
175 0.264258 38.631
176 0.264258 38.766
177 0.264258 39.012
178 0.265252 39.137
179 0.265252 39.343
180 0.265363 39.453
181 0.265363 39.598
182 0.265363 39.744
183 0.265363 39.916
184 0.265363 40.034
185 0.265363 40.206
186 0.265363 40.356
187 0.265363 40.520
188 0.265363 40.692
189 0.265363 40.886
190 0.265363 41.082
191 0.265363 41.329
192 0.265363 41.501
193 0.265363 41.672
194 0.265363 41.814
195 0.265363 42.010
196 0.265363 42.257
197 0.265363 42.531
198 0.265363 42.944
199 0.265363 43.134
200 0.265363 43.789
201 0.265363 44.206
202 0.265363 44.615
203 0.265363 44.771
204 0.265363 44.947
205 0.265363 45.103
206 0.265363 45.281
207 0.265363 45.449
208 0.265363 45.608
209 0.265363 45.776
210 0.265363 45.974
212 0.265363 46.343
213 0.265363 46.500
214 0.265363 46.729
215 0.265363 46.895
216 0.265363 47.047
217 0.265363 47.244
218 0.265363 47.405
219 0.265363 47.584
220 0.265363 47.712


==> Main_Text/raw_data/data/layernorm_baseline.dat <==
budget score
0 0.162337662
110 1.029866117
220 1.097694841
330 1.113585746
440 1.117318436
550 1.117318436
660 1.127395716
770 1.127395716
880 1.127395716
990 1.127395716


==> Main_Text/raw_data/data/layernorm_ours.dat <==
budget score
0 0.162337662
110 1.029866117
188 1.066098081
268 1.104972376
348 1.121076233
381 1.121076233
448 1.121076233
501 1.122334456
553 1.122334456


==> Main_Text/raw_data/data/layernorm_pacevolve_flash.dat <==
budget score hours
0 0.653595 0.000
1 0.653595 0.089
2 0.653595 0.162
3 0.675676 0.253
4 0.675676 0.318
5 0.675676 0.494
6 0.675676 0.573
7 0.676773 0.733
8 0.740741 0.799
9 0.740741 0.876
10 0.746269 1.011
11 0.746269 1.115
12 0.746269 1.262
13 0.746269 1.370
14 0.746269 1.479
15 0.781250 1.564
16 0.787402 1.695
17 0.787402 1.828
18 0.788680 1.926
19 0.788680 2.018
20 0.788680 2.096
21 0.788680 2.182
22 0.788680 2.265
23 0.788680 2.337
24 0.788680 2.426
25 0.788680 2.501
26 0.788680 2.586
27 0.788680 2.649
28 0.788680 2.743
29 0.788680 2.836
30 0.788680 2.901
31 0.788680 3.001
32 0.788680 3.067
33 0.788680 3.131
34 0.788680 3.436
35 0.788680 3.539
36 0.788680 3.616
37 0.788680 3.685
38 0.978801 3.806
39 0.978801 3.951
40 0.978801 4.009
41 0.978801 4.121
42 0.978801 4.217
43 0.978801 4.319
44 0.978801 4.392
45 0.990099 4.470
46 1.000000 4.556
47 1.000000 4.646
48 1.000000 4.757
49 1.000000 4.884
50 1.000000 4.975
51 1.000000 5.064
52 1.000000 5.142
53 1.000000 5.251
54 1.000000 5.388
55 1.000000 5.499
56 1.000000 5.762
57 1.000000 6.502
58 1.000000 6.603
59 1.000000 6.678
60 1.000000 6.766
61 1.000000 7.167
62 1.000000 7.388
63 1.000000 7.484
64 1.000000 7.540
65 1.000000 7.736
66 1.000000 7.876
67 1.000000 7.958
68 1.000000 8.071
69 1.000000 8.124
70 1.000000 8.243
71 1.000000 8.322
72 1.000000 8.521
73 1.000000 8.589
74 1.000000 8.656
75 1.000000 8.757
76 1.000000 8.945
77 1.000000 9.304
78 1.000000 9.466
79 1.002004 9.537
80 1.002004 9.600
81 1.002004 9.677
82 1.002004 9.756
83 1.002004 9.855
84 1.002004 9.973
85 1.002004 10.192
86 1.002004 10.352
87 1.002004 10.432
88 1.002004 10.484
89 1.002004 10.545
90 1.002004 10.613
91 1.002004 10.674
92 1.002004 10.736
93 1.002004 10.803
94 1.002004 10.976
95 1.002004 11.049
96 1.002004 11.124
97 1.002004 11.399
98 1.002004 11.508
99 1.002004 11.713
100 1.002004 11.788
101 1.002004 11.834
102 1.002004 11.889
103 1.002004 11.940
104 1.002004 12.000
105 1.002004 12.090
106 1.007049 12.143
107 1.007049 12.213
108 1.013171 12.271
109 1.013171 12.336
110 1.013171 12.401
111 1.013171 12.559
112 1.013171 12.648
113 1.013171 12.815
114 1.014199 12.990
115 1.014199 13.076
116 1.014199 13.188
117 1.014199 13.364
118 1.014199 13.434
119 1.014199 13.498
120 1.014199 13.585
121 1.014199 13.731
122 1.014199 13.787
123 1.014199 13.878
124 1.027749 13.974
125 1.027749 14.033
126 1.027749 14.102
127 1.027749 14.178
128 1.027749 14.353
129 1.028807 14.416
130 1.028807 14.494
131 1.028807 14.559
133 1.028807 14.685
134 1.028807 14.745
135 1.028807 14.852
136 1.028807 14.944
137 1.028807 15.038
138 1.029866 15.129
139 1.029866 15.199
140 1.029866 15.261
141 1.029866 15.333
142 1.029866 15.397
143 1.029866 15.468
144 1.029866 15.546
145 1.029866 15.617
146 1.029866 15.689
147 1.029866 15.758
148 1.029866 15.814
149 1.029866 15.871
150 1.029866 15.958
151 1.029866 16.021
152 1.029866 16.074
153 1.031992 16.162
154 1.031992 16.262
155 1.031992 16.453
156 1.031992 16.558
157 1.031992 16.618
158 1.031992 16.704
159 1.031992 16.815
160 1.031992 16.903
161 1.031992 17.048
162 1.031992 17.112
163 1.031992 17.261
164 1.031992 17.337
165 1.031992 17.432
166 1.031992 17.519
167 1.031992 17.577
168 1.031992 17.639
169 1.031992 17.715
170 1.031992 17.812
171 1.031992 17.922
172 1.031992 17.996
173 1.031992 18.098
174 1.031992 18.344
175 1.031992 18.459
176 1.031992 18.671
177 1.031992 18.797
178 1.031992 18.968
179 1.031992 19.164
180 1.031992 19.234
181 1.031992 19.297
183 1.031992 19.566
184 1.031992 19.734
185 1.031992 19.839
186 1.031992 19.910
187 1.031992 20.015
188 1.031992 20.328
189 1.031992 20.547
190 1.031992 20.718
191 1.031992 20.849
192 1.031992 20.924
193 1.031992 20.999
194 1.031992 21.156
195 1.031992 21.284
196 1.031992 21.341
197 1.031992 21.398
198 1.031992 21.461
199 1.031992 21.555
200 1.031992 21.611
201 1.031992 21.685
202 1.031992 21.817
203 1.031992 21.883
204 1.031992 22.035
205 1.031992 22.237
206 1.031992 22.417
207 1.031992 22.628
208 1.031992 22.807
209 1.031992 22.892
210 1.031992 23.000
211 1.031992 23.244
212 1.031992 23.306
213 1.031992 23.362
214 1.031992 23.436
215 1.031992 23.508
216 1.031992 23.655
217 1.031992 23.804
218 1.031992 24.023
219 1.031992 24.159
220 1.031992 24.441
221 1.031992 24.762
222 1.031992 25.092
223 1.031992 25.185
224 1.031992 25.313
226 1.031992 26.227
227 1.031992 26.522
228 1.031992 27.294
229 1.031992 27.682
230 1.031992 27.810
231 1.031992 28.181
232 1.031992 28.341
233 1.031992 28.800
234 1.031992 29.931
235 1.031992 30.583
236 1.031992 32.459
237 1.031992 33.678
238 1.031992 34.744
239 1.031992 35.426
240 1.031992 35.571
241 1.031992 35.709
242 1.031992 35.906
243 1.031992 36.442
244 1.031992 36.590
245 1.031992 36.769
246 1.031992 36.937
247 1.031992 37.178
248 1.031992 37.276
249 1.031992 37.440
250 1.031992 37.554
251 1.031992 37.656
252 1.031992 37.745
253 1.031992 37.829
254 1.052632 37.948
255 1.052632 38.023
256 1.052632 38.152
257 1.052632 38.236
258 1.052632 38.399
259 1.052632 38.618
260 1.052632 38.678
261 1.052632 38.755
262 1.052632 38.816
263 1.052632 38.892
264 1.052632 39.002
265 1.052632 39.136
266 1.052632 39.246
267 1.052632 39.324
268 1.052632 39.408
269 1.052632 39.586
270 1.052632 39.654
271 1.052632 39.740
272 1.052632 39.896
273 1.052632 39.979
274 1.052632 40.063
275 1.052632 40.241
276 1.052632 40.305
277 1.052632 40.364
278 1.052632 40.425
279 1.052632 40.519
280 1.052632 40.609
281 1.052632 40.844
282 1.052632 40.954
283 1.052632 41.120
284 1.052632 41.281
285 1.052632 41.387
286 1.052632 41.504
287 1.052632 41.683
288 1.052632 41.797
289 1.052632 41.889
290 1.052632 41.998
291 1.052632 42.138
293 1.052632 42.335
294 1.052632 42.435
296 1.052632 42.650
297 1.052632 43.013
300 1.052632 43.653
301 1.052632 43.895
302 1.052632 44.205
303 1.052632 44.560
304 1.052632 44.648
305 1.052632 44.846
306 1.052632 45.007
307 1.052632 45.085
308 1.052632 45.199
309 1.052632 45.302
310 1.052632 45.403
311 1.052632 45.620
312 1.052632 45.711
313 1.052632 45.899
315 1.052632 46.302
316 1.052632 46.433
317 1.052632 46.619
318 1.052632 46.709
319 1.052632 47.127


==> Main_Text/raw_data/data/layernorm_pacevolve_pro.dat <==
budget score hours
0 0.657895 0.000
1 0.657895 0.160
2 0.657895 0.286
3 0.675676 0.455
4 0.681376 0.593
5 0.757576 0.710
6 0.757576 0.833
7 0.757576 0.961
8 0.757576 1.093
9 0.757576 1.231
10 0.757576 1.354
11 0.757576 1.480
12 0.757576 1.589
13 0.757576 1.705
14 0.769231 1.830
15 0.769231 1.963
16 0.769231 2.131
17 0.769231 2.261
18 0.769231 2.375
19 0.769231 2.594
20 0.769231 2.703
21 0.769231 2.868
22 0.769231 2.994
23 0.769231 3.156
24 0.769231 4.226
25 0.769231 4.357
26 0.769231 4.513
27 0.769231 4.650
28 0.769231 4.759
29 0.769231 4.950
30 0.769231 5.099
31 0.769231 5.193
32 0.769231 5.417
33 0.769231 5.598
34 0.769231 5.744
35 0.769231 5.902
36 0.769231 6.058
37 0.769231 6.179
38 0.769231 6.347
39 0.769231 6.759
40 0.769231 6.934
41 0.769231 7.125
42 0.769231 7.297
43 0.769231 8.031
44 0.769231 8.429
45 0.769231 8.596
46 0.769231 8.730
47 0.769231 8.873
48 0.769231 9.009
49 0.769231 9.201
50 0.769231 9.356
51 0.769231 9.649
52 0.769231 9.863
53 0.769231 10.016
54 0.769231 10.261
55 0.769231 10.461
56 0.769231 10.710
57 0.775194 10.874
58 0.775194 11.024
59 0.775194 11.139
60 0.775194 11.296
61 0.775194 11.437
62 0.775194 11.626
63 0.775194 11.785
64 0.775194 11.932
65 0.775194 12.629
66 0.775194 13.027
67 0.775194 13.792
68 0.775194 13.935
69 0.775194 14.080
70 0.775194 14.222
71 0.775194 14.376
72 0.775194 14.560
73 0.775194 14.785
74 0.775194 14.935
75 0.775194 15.107
76 0.775194 15.231
77 0.775194 15.647
78 0.775194 15.801
79 0.775194 15.943
80 0.775194 16.091
81 0.775194 16.231
82 0.775194 16.396
83 0.775194 16.527
85 0.775194 16.860
86 0.775194 17.059
87 0.775194 17.199
88 0.775194 17.407
89 0.775194 17.555
90 0.775194 17.673
91 0.775194 17.804
92 0.775194 18.471
93 0.775194 18.606
94 0.775194 18.812
95 0.775194 18.955
96 0.775194 19.180
97 0.775194 19.347
99 0.775194 19.760
100 0.775194 19.989
101 0.775194 20.142
102 0.775194 20.283
103 0.775194 20.411
104 0.775194 20.537
105 0.775194 20.664
106 0.775194 20.826
107 0.775194 20.983
108 0.775194 21.157
109 0.775194 21.319
110 0.775194 21.464
111 0.775194 21.586
112 0.775194 21.716
113 0.775194 21.839
114 0.775194 21.980
115 0.775194 22.140
116 0.775194 22.351
117 0.775194 22.500
118 0.775194 22.664
119 0.775194 22.797
121 0.775194 23.927
122 0.775194 24.084
123 0.775194 24.222
124 0.775194 24.384
125 0.775194 24.516
126 0.775194 24.687
127 0.775194 24.819
128 0.775194 24.989
129 0.775194 25.142
130 0.775194 25.585
131 0.775194 25.758
132 0.775194 25.871
133 0.775194 26.021
134 0.775194 26.162
135 0.775194 26.312
136 0.775194 26.412
137 0.775194 26.610
138 0.775194 26.778
139 0.775194 26.946
140 0.775194 27.138
141 0.775194 27.291
142 0.775194 27.443
143 0.775194 27.618
144 0.775194 27.763
145 0.775194 27.908
146 0.775194 28.020
147 0.787402 28.142
148 0.787402 28.286
149 0.787402 28.484
150 0.787402 28.905
151 0.787402 29.063
152 0.787402 29.501
153 0.787402 29.657
154 0.787402 29.871
155 0.787402 30.053
156 0.787402 30.204
157 0.787402 30.631
158 0.787402 31.051
159 0.787402 31.265
160 0.787402 31.440
161 0.787402 31.635
162 0.800000 31.861
163 0.800000 32.291
164 0.800000 32.523
165 0.800000 32.671
166 0.800000 32.846
167 0.800000 33.124
168 0.800000 33.442
169 0.800000 33.597
170 0.800000 33.897
171 0.800000 34.062
172 0.800000 34.209
173 0.800000 34.374
174 0.800000 35.136
175 0.800000 35.292
176 0.800000 35.493
177 0.800000 35.639
178 0.800000 35.785
179 0.800000 35.931
180 0.800000 36.083
181 0.800000 36.229
182 0.800000 36.461
183 0.800000 36.903
184 0.800000 37.104
185 0.800000 37.267
186 0.800000 37.426
187 0.800000 37.581
188 0.800000 37.723
189 0.800000 37.911
190 0.800000 38.036
191 0.800000 38.185
192 0.800000 38.335
193 0.800000 38.517
194 0.800000 38.680
195 0.800000 38.812
196 0.800000 38.971
197 0.800000 39.134
198 0.800000 39.324
199 0.800000 39.500
200 0.800000 39.649
201 0.800000 39.773
202 0.800000 39.979
203 0.800000 40.126
204 0.800000 40.273
205 0.800000 40.428
206 0.800000 40.571
207 0.800000 40.718
208 0.800000 40.854
209 0.800000 41.025
210 0.800000 41.165
211 0.800000 41.355
212 0.800000 41.499
213 0.800000 41.640
214 0.800000 41.771
215 0.800000 41.972
216 0.800000 42.062
217 0.800000 42.201
218 0.806452 42.382
219 0.806452 42.532
220 0.806452 42.714
221 0.819672 42.961
222 0.819672 43.163
223 0.819672 43.307
224 0.819672 43.464
225 0.819672 43.620
226 0.819672 43.873
227 0.819672 44.031
228 0.819672 44.175
229 0.819672 44.321
230 0.819672 44.461
231 0.819672 44.611
232 0.826446 44.828
233 0.826446 45.046
234 0.826446 45.187
235 0.826446 45.350
236 0.826446 45.508
237 0.826446 45.651
238 0.826446 45.789
239 0.826446 45.938
240 0.826446 46.171
241 0.826446 46.414
242 0.826446 46.560
243 0.826446 46.751
244 0.826446 46.922
245 0.826446 47.065
246 0.826446 47.277
247 0.826446 47.420


==> Main_Text/raw_data/data/manifest.json <==
{
  "definition": {
    "x": "cumulative active attempts from history.json; failed attempts consume budget and inactive raw-score slots do not",
    "y": "best valid combined_score so far (reciprocal latency in ms^-1)",
    "granularity": "one point per archived/current raw_scores.json snapshot"
  },
  "runs": [
    {
      "task": "VGG16",
      "method": "ours",
      "run_dir": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_ours_from_e0_no_direction_no_champion",
      "history_prefix": "iter",
      "output": "vgg16_ours.dat",
      "max_plausible_score": 10.0,
      "points": [
        {
          "budget": 0,
          "score": 0.14577259475218657
        },
        {
          "budget": 110,
          "score": 0.3676470588235294
        },
        {
          "budget": 126,
          "score": 0.4444444444444444
        },
        {
          "budget": 146,
          "score": 0.4504504504504504
        },
        {
          "budget": 163,
          "score": 0.4504504504504504
        },
        {
          "budget": 186,
          "score": 0.45454545454545453
        },
        {
          "budget": 222,
          "score": 0.4694835680751174
        },
        {
          "budget": 276,
          "score": 0.5128205128205129
        },
        {
          "budget": 356,
          "score": 0.5208333333333334
        },
        {
          "budget": 408,
          "score": 0.5319148936170213
        },
        {
          "budget": 513,
          "score": 0.5319148936170213
        },
        {
          "budget": 598,
          "score": 0.5319148936170213
        }
      ],
      "snapshots": [
        {
          "index": 0,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_ours_from_e0_no_direction_no_champion/history/iter000/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_ours_from_e0_no_direction_no_champion/history/iter000/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 110,
          "snapshot_best": 0.3676470588235294,
          "incumbent": 0.3676470588235294
        },
        {
          "index": 1,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_ours_from_e0_no_direction_no_champion/history/iter001/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_ours_from_e0_no_direction_no_champion/history/iter001/history.json",
          "raw_node_count": 16,
          "active_attempt_count": 16,
          "active_raw_node_count": 16,
          "cumulative_budget": 126,
          "snapshot_best": 0.4444444444444444,
          "incumbent": 0.4444444444444444
        },
        {
          "index": 2,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_ours_from_e0_no_direction_no_champion/history/iter002/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_ours_from_e0_no_direction_no_champion/history/iter002/history.json",
          "raw_node_count": 20,
          "active_attempt_count": 20,
          "active_raw_node_count": 20,
          "cumulative_budget": 146,
          "snapshot_best": 0.4504504504504504,
          "incumbent": 0.4504504504504504
        },
        {
          "index": 3,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_ours_from_e0_no_direction_no_champion/history/iter003/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_ours_from_e0_no_direction_no_champion/history/iter003/history.json",
          "raw_node_count": 24,
          "active_attempt_count": 17,
          "active_raw_node_count": 17,
          "cumulative_budget": 163,
          "snapshot_best": 0.4504504504504504,
          "incumbent": 0.4504504504504504
        },
        {
          "index": 4,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_ours_from_e0_no_direction_no_champion/history/iter004/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_ours_from_e0_no_direction_no_champion/history/iter004/history.json",
          "raw_node_count": 30,
          "active_attempt_count": 23,
          "active_raw_node_count": 23,
          "cumulative_budget": 186,
          "snapshot_best": 0.45454545454545453,
          "incumbent": 0.45454545454545453
        },
        {
          "index": 5,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_ours_from_e0_no_direction_no_champion/history/iter005/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_ours_from_e0_no_direction_no_champion/history/iter005/history.json",
          "raw_node_count": 42,
          "active_attempt_count": 36,
          "active_raw_node_count": 36,
          "cumulative_budget": 222,
          "snapshot_best": 0.4694835680751174,
          "incumbent": 0.4694835680751174
        },
        {
          "index": 6,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_ours_from_e0_no_direction_no_champion/history/iter006/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_ours_from_e0_no_direction_no_champion/history/iter006/history.json",
          "raw_node_count": 54,
          "active_attempt_count": 54,
          "active_raw_node_count": 54,
          "cumulative_budget": 276,
          "snapshot_best": 0.5128205128205129,
          "incumbent": 0.5128205128205129
        },
        {
          "index": 7,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_ours_from_e0_no_direction_no_champion/history/iter007/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_ours_from_e0_no_direction_no_champion/history/iter007/history.json",
          "raw_node_count": 80,
          "active_attempt_count": 80,
          "active_raw_node_count": 80,
          "cumulative_budget": 356,
          "snapshot_best": 0.5208333333333334,
          "incumbent": 0.5208333333333334
        },
        {
          "index": 8,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_ours_from_e0_no_direction_no_champion/history/iter008/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_ours_from_e0_no_direction_no_champion/history/iter008/history.json",
          "raw_node_count": 88,
          "active_attempt_count": 52,
          "active_raw_node_count": 52,
          "cumulative_budget": 408,
          "snapshot_best": 0.5319148936170213,
          "incumbent": 0.5319148936170213
        },
        {
          "index": 9,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_ours_from_e0_no_direction_no_champion/history/iter009/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_ours_from_e0_no_direction_no_champion/history/iter009/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 105,
          "active_raw_node_count": 105,
          "cumulative_budget": 513,
          "snapshot_best": 0.5319148936170213,
          "incumbent": 0.5319148936170213
        },
        {
          "index": 10,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_ours_from_e0_no_direction_no_champion/history/iter010/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_ours_from_e0_no_direction_no_champion/history/iter010/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 85,
          "active_raw_node_count": 85,
          "cumulative_budget": 598,
          "snapshot_best": 0.5319148936170213,
          "incumbent": 0.5319148936170213
        }
      ],
      "excluded_scores": []
    },
    {
      "task": "VGG16",
      "method": "baseline",
      "run_dir": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_baseline_from_scratch",
      "history_prefix": "baseline_r",
      "output": "vgg16_baseline.dat",
      "max_plausible_score": 10.0,
      "points": [
        {
          "budget": 0,
          "score": 0.14577259475218657
        },
        {
          "budget": 110,
          "score": 0.3676470588235294
        },
        {
          "budget": 220,
          "score": 0.4484304932735426
        },
        {
          "budget": 330,
          "score": 0.5102040816326531
        },
        {
          "budget": 440,
          "score": 0.5208333333333334
        },
        {
          "budget": 550,
          "score": 0.5263157894736842
        },
        {
          "budget": 660,
          "score": 0.5291005291005292
        },
        {
          "budget": 770,
          "score": 0.53475935828877
        },
        {
          "budget": 880,
          "score": 0.53475935828877
        },
        {
          "budget": 990,
          "score": 0.5376344086021505
        },
        {
          "budget": 1100,
          "score": 0.5555555555555556
        }
      ],
      "snapshots": [
        {
          "index": 0,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_baseline_from_scratch/history/baseline_r001/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_baseline_from_scratch/history/baseline_r001/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 110,
          "snapshot_best": 0.3676470588235294,
          "incumbent": 0.3676470588235294
        },
        {
          "index": 1,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_baseline_from_scratch/history/baseline_r002/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_baseline_from_scratch/history/baseline_r002/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 220,
          "snapshot_best": 0.4484304932735426,
          "incumbent": 0.4484304932735426
        },
        {
          "index": 2,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_baseline_from_scratch/history/baseline_r003/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_baseline_from_scratch/history/baseline_r003/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 330,
          "snapshot_best": 0.5102040816326531,
          "incumbent": 0.5102040816326531
        },
        {
          "index": 3,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_baseline_from_scratch/history/baseline_r004/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_baseline_from_scratch/history/baseline_r004/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 440,
          "snapshot_best": 0.5208333333333334,
          "incumbent": 0.5208333333333334
        },
        {
          "index": 4,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_baseline_from_scratch/history/baseline_r005/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_baseline_from_scratch/history/baseline_r005/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 550,
          "snapshot_best": 0.5263157894736842,
          "incumbent": 0.5263157894736842
        },
        {
          "index": 5,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_baseline_from_scratch/history/baseline_r006/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_baseline_from_scratch/history/baseline_r006/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 660,
          "snapshot_best": 0.5291005291005292,
          "incumbent": 0.5291005291005292
        },
        {
          "index": 6,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_baseline_from_scratch/history/baseline_r007/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_baseline_from_scratch/history/baseline_r007/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 770,
          "snapshot_best": 0.53475935828877,
          "incumbent": 0.53475935828877
        },
        {
          "index": 7,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_baseline_from_scratch/history/baseline_r008/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_baseline_from_scratch/history/baseline_r008/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 880,
          "snapshot_best": 0.53475935828877,
          "incumbent": 0.53475935828877
        },
        {
          "index": 8,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_baseline_from_scratch/history/baseline_r009/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_baseline_from_scratch/history/baseline_r009/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 990,
          "snapshot_best": 0.5376344086021505,
          "incumbent": 0.5376344086021505
        },
        {
          "index": 9,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_baseline_from_scratch/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/vgg16/Self-Evolving-Exploration/workspace/gpukernel_kb_l3_11_vgg16_baseline_from_scratch/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 1100,
          "snapshot_best": 0.5555555555555556,
          "incumbent": 0.5555555555555556
        }
      ],
      "excluded_scores": []
    },
    {
      "task": "LayerNorm",
      "method": "ours",
      "run_dir": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/ours/Self-Evolving-Exploration/workspace/baseline_r001_no_direction",
      "history_prefix": "iter",
      "output": "layernorm_ours.dat",
      "max_plausible_score": 10.0,
      "points": [
        {
          "budget": 0,
          "score": 0.16233766233766234
        },
        {
          "budget": 110,
          "score": 1.0298661174047374
        },
        {
          "budget": 188,
          "score": 1.0660980810234542
        },
        {
          "budget": 268,
          "score": 1.1049723756906078
        },
        {
          "budget": 348,
          "score": 1.1210762331838564
        },
        {
          "budget": 381,
          "score": 1.1210762331838564
        },
        {
          "budget": 448,
          "score": 1.1210762331838564
        },
        {
          "budget": 501,
          "score": 1.122334455667789
        },
        {
          "budget": 553,
          "score": 1.122334455667789
        }
      ],
      "snapshots": [
        {
          "index": 0,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/ours/Self-Evolving-Exploration/workspace/baseline_r001_no_direction/history/iter000/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/ours/Self-Evolving-Exploration/workspace/baseline_r001_no_direction/history/iter000/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 110,
          "snapshot_best": 1.0298661174047374,
          "incumbent": 1.0298661174047374
        },
        {
          "index": 1,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/ours/Self-Evolving-Exploration/workspace/baseline_r001_no_direction/history/iter001/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/ours/Self-Evolving-Exploration/workspace/baseline_r001_no_direction/history/iter001/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 78,
          "active_raw_node_count": 78,
          "cumulative_budget": 188,
          "snapshot_best": 1.0660980810234542,
          "incumbent": 1.0660980810234542
        },
        {
          "index": 2,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/ours/Self-Evolving-Exploration/workspace/baseline_r001_no_direction/history/iter002/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/ours/Self-Evolving-Exploration/workspace/baseline_r001_no_direction/history/iter002/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 80,
          "active_raw_node_count": 80,
          "cumulative_budget": 268,
          "snapshot_best": 1.1049723756906078,
          "incumbent": 1.1049723756906078
        },
        {
          "index": 3,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/ours/Self-Evolving-Exploration/workspace/baseline_r001_no_direction/history/iter003/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/ours/Self-Evolving-Exploration/workspace/baseline_r001_no_direction/history/iter003/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 80,
          "active_raw_node_count": 80,
          "cumulative_budget": 348,
          "snapshot_best": 1.1210762331838564,
          "incumbent": 1.1210762331838564
        },
        {
          "index": 4,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/ours/Self-Evolving-Exploration/workspace/baseline_r001_no_direction/history/iter004/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/ours/Self-Evolving-Exploration/workspace/baseline_r001_no_direction/history/iter004/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 33,
          "active_raw_node_count": 33,
          "cumulative_budget": 381,
          "snapshot_best": 1.1198208286674132,
          "incumbent": 1.1210762331838564
        },
        {
          "index": 5,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/ours/Self-Evolving-Exploration/workspace/baseline_r001_no_direction/history/iter005/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/ours/Self-Evolving-Exploration/workspace/baseline_r001_no_direction/history/iter005/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 67,
          "active_raw_node_count": 67,
          "cumulative_budget": 448,
          "snapshot_best": 1.1198208286674132,
          "incumbent": 1.1210762331838564
        },
        {
          "index": 6,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/ours/Self-Evolving-Exploration/workspace/baseline_r001_no_direction/history/iter006/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/ours/Self-Evolving-Exploration/workspace/baseline_r001_no_direction/history/iter006/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 53,
          "active_raw_node_count": 53,
          "cumulative_budget": 501,
          "snapshot_best": 1.122334455667789,
          "incumbent": 1.122334455667789
        },
        {
          "index": 7,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/ours/Self-Evolving-Exploration/workspace/baseline_r001_no_direction/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/ours/Self-Evolving-Exploration/workspace/baseline_r001_no_direction/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 52,
          "active_raw_node_count": 52,
          "cumulative_budget": 553,
          "snapshot_best": 1.1210762331838564,
          "incumbent": 1.122334455667789
        }
      ],
      "excluded_scores": []
    },
    {
      "task": "LayerNorm",
      "method": "baseline",
      "run_dir": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/no_shell_command/Self-Evolving-Exploration/workspace/gpukernel_kb_l1_40_layernorm_baseline_multi_new_new_l40s_isolated_final",
      "history_prefix": "baseline_r",
      "output": "layernorm_baseline.dat",
      "max_plausible_score": 10.0,
      "points": [
        {
          "budget": 0,
          "score": 0.16233766233766234
        },
        {
          "budget": 110,
          "score": 1.0298661174047374
        },
        {
          "budget": 220,
          "score": 1.097694840834248
        },
        {
          "budget": 330,
          "score": 1.1135857461024499
        },
        {
          "budget": 440,
          "score": 1.1173184357541899
        },
        {
          "budget": 550,
          "score": 1.1173184357541899
        },
        {
          "budget": 660,
          "score": 1.1273957158962795
        },
        {
          "budget": 770,
          "score": 1.1363636363636365
        },
        {
          "budget": 880,
          "score": 1.1363636363636365
        },
        {
          "budget": 990,
          "score": 1.1376564277588168
        },
        {
          "budget": 1100,
          "score": 1.1376564277588168
        }
      ],
      "snapshots": [
        {
          "index": 0,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/no_shell_command/Self-Evolving-Exploration/workspace/gpukernel_kb_l1_40_layernorm_baseline_multi_new_new_l40s_isolated_final/history/baseline_r001/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/no_shell_command/Self-Evolving-Exploration/workspace/gpukernel_kb_l1_40_layernorm_baseline_multi_new_new_l40s_isolated_final/history/baseline_r001/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 110,
          "snapshot_best": 1.0298661174047374,
          "incumbent": 1.0298661174047374
        },
        {
          "index": 1,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/no_shell_command/Self-Evolving-Exploration/workspace/gpukernel_kb_l1_40_layernorm_baseline_multi_new_new_l40s_isolated_final/history/baseline_r002/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/no_shell_command/Self-Evolving-Exploration/workspace/gpukernel_kb_l1_40_layernorm_baseline_multi_new_new_l40s_isolated_final/history/baseline_r002/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 220,
          "snapshot_best": 1.097694840834248,
          "incumbent": 1.097694840834248
        },
        {
          "index": 2,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/no_shell_command/Self-Evolving-Exploration/workspace/gpukernel_kb_l1_40_layernorm_baseline_multi_new_new_l40s_isolated_final/history/baseline_r003/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/no_shell_command/Self-Evolving-Exploration/workspace/gpukernel_kb_l1_40_layernorm_baseline_multi_new_new_l40s_isolated_final/history/baseline_r003/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 330,
          "snapshot_best": 1.1135857461024499,
          "incumbent": 1.1135857461024499
        },
        {
          "index": 3,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/no_shell_command/Self-Evolving-Exploration/workspace/gpukernel_kb_l1_40_layernorm_baseline_multi_new_new_l40s_isolated_final/history/baseline_r004/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/no_shell_command/Self-Evolving-Exploration/workspace/gpukernel_kb_l1_40_layernorm_baseline_multi_new_new_l40s_isolated_final/history/baseline_r004/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 440,
          "snapshot_best": 1.1173184357541899,
          "incumbent": 1.1173184357541899
        },
        {
          "index": 4,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/no_shell_command/Self-Evolving-Exploration/workspace/gpukernel_kb_l1_40_layernorm_baseline_multi_new_new_l40s_isolated_final/history/baseline_r005/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/no_shell_command/Self-Evolving-Exploration/workspace/gpukernel_kb_l1_40_layernorm_baseline_multi_new_new_l40s_isolated_final/history/baseline_r005/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 550,
          "snapshot_best": 1.1173184357541899,
          "incumbent": 1.1173184357541899
        },
        {
          "index": 5,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/no_shell_command/Self-Evolving-Exploration/workspace/gpukernel_kb_l1_40_layernorm_baseline_multi_new_new_l40s_isolated_final/history/baseline_r006/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/no_shell_command/Self-Evolving-Exploration/workspace/gpukernel_kb_l1_40_layernorm_baseline_multi_new_new_l40s_isolated_final/history/baseline_r006/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 660,
          "snapshot_best": 1.1273957158962795,
          "incumbent": 1.1273957158962795
        },
        {
          "index": 6,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/no_shell_command/Self-Evolving-Exploration/workspace/gpukernel_kb_l1_40_layernorm_baseline_multi_new_new_l40s_isolated_final/history/baseline_r007/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/no_shell_command/Self-Evolving-Exploration/workspace/gpukernel_kb_l1_40_layernorm_baseline_multi_new_new_l40s_isolated_final/history/baseline_r007/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 770,
          "snapshot_best": 1.1363636363636365,
          "incumbent": 1.1363636363636365
        },
        {
          "index": 7,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/no_shell_command/Self-Evolving-Exploration/workspace/gpukernel_kb_l1_40_layernorm_baseline_multi_new_new_l40s_isolated_final/history/baseline_r008/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/no_shell_command/Self-Evolving-Exploration/workspace/gpukernel_kb_l1_40_layernorm_baseline_multi_new_new_l40s_isolated_final/history/baseline_r008/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 880,
          "snapshot_best": 1.1363636363636365,
          "incumbent": 1.1363636363636365
        },
        {
          "index": 8,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/no_shell_command/Self-Evolving-Exploration/workspace/gpukernel_kb_l1_40_layernorm_baseline_multi_new_new_l40s_isolated_final/history/baseline_r009/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/no_shell_command/Self-Evolving-Exploration/workspace/gpukernel_kb_l1_40_layernorm_baseline_multi_new_new_l40s_isolated_final/history/baseline_r009/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 990,
          "snapshot_best": 1.1376564277588168,
          "incumbent": 1.1376564277588168
        },
        {
          "index": 9,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/no_shell_command/Self-Evolving-Exploration/workspace/gpukernel_kb_l1_40_layernorm_baseline_multi_new_new_l40s_isolated_final/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/no_shell_command/Self-Evolving-Exploration/workspace/gpukernel_kb_l1_40_layernorm_baseline_multi_new_new_l40s_isolated_final/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 1100,
          "snapshot_best": 1.1376564277588168,
          "incumbent": 1.1376564277588168
        }
      ],
      "excluded_scores": [
        {
          "snapshot": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/layernorm/no_shell_command/Self-Evolving-Exploration/workspace/gpukernel_kb_l1_40_layernorm_baseline_multi_new_new_l40s_isolated_final/history/baseline_r009/raw_scores.json",
          "node_id": "b0_a5",
          "score": 531.9148936170213,
          "reason": "score > 10"
        }
      ]
    },
    {
      "task": "ConvDiv",
      "method": "ours",
      "run_dir": "/beacon-projects/heng-bio-llm/tong/projects/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_same_e0_policy_ablation/ours_no_direction_no_champion/replicate_001",
      "history_prefix": "iter",
      "output": "convdiv_ours.dat",
      "max_plausible_score": 10.0,
      "points": [
        {
          "budget": 0,
          "score": 0.1183431952662722
        },
        {
          "budget": 110,
          "score": 0.4273504273504274
        },
        {
          "budget": 220,
          "score": 0.625
        },
        {
          "budget": 307,
          "score": 0.8547008547008548
        },
        {
          "budget": 387,
          "score": 1.402524544179523
        },
        {
          "budget": 437,
          "score": 1.488095238095238
        },
        {
          "budget": 529,
          "score": 1.4992503748125936
        },
        {
          "budget": 609,
          "score": 1.7699115044247788
        },
        {
          "budget": 700,
          "score": 1.8796992481203008
        },
        {
          "budget": 786,
          "score": 1.8975332068311195
        }
      ],
      "snapshots": [
        {
          "index": 0,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_same_e0_policy_ablation/ours_no_direction_no_champion/replicate_001/history/iter000/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_same_e0_policy_ablation/ours_no_direction_no_champion/replicate_001/history/iter000/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 110,
          "snapshot_best": 0.4273504273504274,
          "incumbent": 0.4273504273504274
        },
        {
          "index": 1,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_same_e0_policy_ablation/ours_no_direction_no_champion/replicate_001/history/iter001/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_same_e0_policy_ablation/ours_no_direction_no_champion/replicate_001/history/iter001/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 220,
          "snapshot_best": 0.625,
          "incumbent": 0.625
        },
        {
          "index": 2,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_same_e0_policy_ablation/ours_no_direction_no_champion/replicate_001/history/iter002/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_same_e0_policy_ablation/ours_no_direction_no_champion/replicate_001/history/iter002/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 87,
          "active_raw_node_count": 87,
          "cumulative_budget": 307,
          "snapshot_best": 0.8547008547008548,
          "incumbent": 0.8547008547008548
        },
        {
          "index": 3,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_same_e0_policy_ablation/ours_no_direction_no_champion/replicate_001/history/iter003/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_same_e0_policy_ablation/ours_no_direction_no_champion/replicate_001/history/iter003/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 80,
          "active_raw_node_count": 80,
          "cumulative_budget": 387,
          "snapshot_best": 1.402524544179523,
          "incumbent": 1.402524544179523
        },
        {
          "index": 4,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_same_e0_policy_ablation/ours_no_direction_no_champion/replicate_001/history/iter004/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_same_e0_policy_ablation/ours_no_direction_no_champion/replicate_001/history/iter004/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 50,
          "active_raw_node_count": 50,
          "cumulative_budget": 437,
          "snapshot_best": 1.488095238095238,
          "incumbent": 1.488095238095238
        },
        {
          "index": 5,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_same_e0_policy_ablation/ours_no_direction_no_champion/replicate_001/history/iter005/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_same_e0_policy_ablation/ours_no_direction_no_champion/replicate_001/history/iter005/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 92,
          "active_raw_node_count": 92,
          "cumulative_budget": 529,
          "snapshot_best": 1.4992503748125936,
          "incumbent": 1.4992503748125936
        },
        {
          "index": 6,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_same_e0_policy_ablation/ours_no_direction_no_champion/replicate_001/history/iter006/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_same_e0_policy_ablation/ours_no_direction_no_champion/replicate_001/history/iter006/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 80,
          "active_raw_node_count": 80,
          "cumulative_budget": 609,
          "snapshot_best": 1.7699115044247788,
          "incumbent": 1.7699115044247788
        },
        {
          "index": 7,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_same_e0_policy_ablation/ours_no_direction_no_champion/replicate_001/history/iter007/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_same_e0_policy_ablation/ours_no_direction_no_champion/replicate_001/history/iter007/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 91,
          "active_raw_node_count": 91,
          "cumulative_budget": 700,
          "snapshot_best": 1.8796992481203008,
          "incumbent": 1.8796992481203008
        },
        {
          "index": 8,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_same_e0_policy_ablation/ours_no_direction_no_champion/replicate_001/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_same_e0_policy_ablation/ours_no_direction_no_champion/replicate_001/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 86,
          "active_raw_node_count": 86,
          "cumulative_budget": 786,
          "snapshot_best": 1.8975332068311195,
          "incumbent": 1.8975332068311195
        }
      ],
      "excluded_scores": []
    },
    {
      "task": "ConvDiv",
      "method": "baseline",
      "run_dir": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convdiv/baseline/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_baseline_e0_test/replicate_001",
      "history_prefix": "baseline_r",
      "output": "convdiv_baseline.dat",
      "max_plausible_score": 10.0,
      "points": [
        {
          "budget": 0,
          "score": 0.1183431952662722
        },
        {
          "budget": 110,
          "score": 0.4273504273504274
        },
        {
          "budget": 220,
          "score": 0.5076142131979695
        },
        {
          "budget": 330,
          "score": 0.5319148936170213
        },
        {
          "budget": 440,
          "score": 0.5319148936170213
        },
        {
          "budget": 550,
          "score": 0.6097560975609756
        },
        {
          "budget": 660,
          "score": 0.8771929824561404
        },
        {
          "budget": 770,
          "score": 0.9090909090909091
        },
        {
          "budget": 880,
          "score": 1.282051282051282
        },
        {
          "budget": 990,
          "score": 1.282051282051282
        },
        {
          "budget": 1100,
          "score": 1.303780964797914
        },
        {
          "budget": 1210,
          "score": 1.3440860215053763
        }
      ],
      "snapshots": [
        {
          "index": 0,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convdiv/baseline/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_baseline_e0_test/replicate_001/history/baseline_r001/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convdiv/baseline/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_baseline_e0_test/replicate_001/history/baseline_r001/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 110,
          "snapshot_best": 0.4273504273504274,
          "incumbent": 0.4273504273504274
        },
        {
          "index": 1,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convdiv/baseline/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_baseline_e0_test/replicate_001/history/baseline_r002/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convdiv/baseline/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_baseline_e0_test/replicate_001/history/baseline_r002/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 220,
          "snapshot_best": 0.5076142131979695,
          "incumbent": 0.5076142131979695
        },
        {
          "index": 2,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convdiv/baseline/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_baseline_e0_test/replicate_001/history/baseline_r003/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convdiv/baseline/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_baseline_e0_test/replicate_001/history/baseline_r003/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 330,
          "snapshot_best": 0.5319148936170213,
          "incumbent": 0.5319148936170213
        },
        {
          "index": 3,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convdiv/baseline/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_baseline_e0_test/replicate_001/history/baseline_r004/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convdiv/baseline/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_baseline_e0_test/replicate_001/history/baseline_r004/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 440,
          "snapshot_best": 0.5291005291005292,
          "incumbent": 0.5319148936170213
        },
        {
          "index": 4,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convdiv/baseline/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_baseline_e0_test/replicate_001/history/baseline_r005/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convdiv/baseline/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_baseline_e0_test/replicate_001/history/baseline_r005/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 550,
          "snapshot_best": 0.6097560975609756,
          "incumbent": 0.6097560975609756
        },
        {
          "index": 5,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convdiv/baseline/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_baseline_e0_test/replicate_001/history/baseline_r006/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convdiv/baseline/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_baseline_e0_test/replicate_001/history/baseline_r006/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 660,
          "snapshot_best": 0.8771929824561404,
          "incumbent": 0.8771929824561404
        },
        {
          "index": 6,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convdiv/baseline/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_baseline_e0_test/replicate_001/history/baseline_r007/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convdiv/baseline/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_baseline_e0_test/replicate_001/history/baseline_r007/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 770,
          "snapshot_best": 0.9090909090909091,
          "incumbent": 0.9090909090909091
        },
        {
          "index": 7,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convdiv/baseline/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_baseline_e0_test/replicate_001/history/baseline_r008/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convdiv/baseline/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_baseline_e0_test/replicate_001/history/baseline_r008/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 880,
          "snapshot_best": 1.282051282051282,
          "incumbent": 1.282051282051282
        },
        {
          "index": 8,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convdiv/baseline/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_baseline_e0_test/replicate_001/history/baseline_r009/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convdiv/baseline/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_baseline_e0_test/replicate_001/history/baseline_r009/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 990,
          "snapshot_best": 1.2048192771084338,
          "incumbent": 1.282051282051282
        },
        {
          "index": 9,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convdiv/baseline/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_baseline_e0_test/replicate_001/history/baseline_r010/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convdiv/baseline/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_baseline_e0_test/replicate_001/history/baseline_r010/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 1100,
          "snapshot_best": 1.303780964797914,
          "incumbent": 1.303780964797914
        },
        {
          "index": 10,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convdiv/baseline/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_baseline_e0_test/replicate_001/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convdiv/baseline/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_8_convdiv_baseline_e0_test/replicate_001/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 1210,
          "snapshot_best": 1.3440860215053763,
          "incumbent": 1.3440860215053763
        }
      ],
      "excluded_scores": []
    },
    {
      "task": "ConvMax",
      "method": "ours",
      "run_dir": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_ours_from_e0_no_direction_no_champion",
      "history_prefix": "iter",
      "output": "convmax_ours.dat",
      "max_plausible_score": 10.0,
      "points": [
        {
          "budget": 0,
          "score": 0.15479876160990713
        },
        {
          "budget": 110,
          "score": 0.23696682464454977
        },
        {
          "budget": 220,
          "score": 0.24630541871921185
        },
        {
          "budget": 296,
          "score": 0.2577319587628866
        },
        {
          "budget": 372,
          "score": 0.27624309392265195
        },
        {
          "budget": 407,
          "score": 0.2777777777777778
        },
        {
          "budget": 489,
          "score": 0.2785515320334262
        },
        {
          "budget": 560,
          "score": 0.2785515320334262
        },
        {
          "budget": 610,
          "score": 0.2785515320334262
        },
        {
          "budget": 669,
          "score": 0.4310344827586207
        }
      ],
      "snapshots": [
        {
          "index": 0,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_ours_from_e0_no_direction_no_champion/history/iter000/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_ours_from_e0_no_direction_no_champion/history/iter000/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 110,
          "snapshot_best": 0.23696682464454977,
          "incumbent": 0.23696682464454977
        },
        {
          "index": 1,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_ours_from_e0_no_direction_no_champion/history/iter001/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_ours_from_e0_no_direction_no_champion/history/iter001/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 220,
          "snapshot_best": 0.24630541871921185,
          "incumbent": 0.24630541871921185
        },
        {
          "index": 2,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_ours_from_e0_no_direction_no_champion/history/iter002/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_ours_from_e0_no_direction_no_champion/history/iter002/history.json",
          "raw_node_count": 77,
          "active_attempt_count": 76,
          "active_raw_node_count": 76,
          "cumulative_budget": 296,
          "snapshot_best": 0.2577319587628866,
          "incumbent": 0.2577319587628866
        },
        {
          "index": 3,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_ours_from_e0_no_direction_no_champion/history/iter003/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_ours_from_e0_no_direction_no_champion/history/iter003/history.json",
          "raw_node_count": 77,
          "active_attempt_count": 76,
          "active_raw_node_count": 76,
          "cumulative_budget": 372,
          "snapshot_best": 0.27624309392265195,
          "incumbent": 0.27624309392265195
        },
        {
          "index": 4,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_ours_from_e0_no_direction_no_champion/history/iter004/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_ours_from_e0_no_direction_no_champion/history/iter004/history.json",
          "raw_node_count": 88,
          "active_attempt_count": 35,
          "active_raw_node_count": 35,
          "cumulative_budget": 407,
          "snapshot_best": 0.2777777777777778,
          "incumbent": 0.2777777777777778
        },
        {
          "index": 5,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_ours_from_e0_no_direction_no_champion/history/iter005/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_ours_from_e0_no_direction_no_champion/history/iter005/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 82,
          "active_raw_node_count": 82,
          "cumulative_budget": 489,
          "snapshot_best": 0.2785515320334262,
          "incumbent": 0.2785515320334262
        },
        {
          "index": 6,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_ours_from_e0_no_direction_no_champion/history/iter006/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_ours_from_e0_no_direction_no_champion/history/iter006/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 71,
          "active_raw_node_count": 71,
          "cumulative_budget": 560,
          "snapshot_best": 0.2785515320334262,
          "incumbent": 0.2785515320334262
        },
        {
          "index": 7,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_ours_from_e0_no_direction_no_champion/history/iter007/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_ours_from_e0_no_direction_no_champion/history/iter007/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 50,
          "active_raw_node_count": 50,
          "cumulative_budget": 610,
          "snapshot_best": 0.2777777777777778,
          "incumbent": 0.2785515320334262
        },
        {
          "index": 8,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_ours_from_e0_no_direction_no_champion/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/ours/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_ours_from_e0_no_direction_no_champion/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 59,
          "active_raw_node_count": 59,
          "cumulative_budget": 669,
          "snapshot_best": 0.4310344827586207,
          "incumbent": 0.4310344827586207
        }
      ],
      "excluded_scores": []
    },
    {
      "task": "ConvMax",
      "method": "baseline",
      "run_dir": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_baseline_from_scratch",
      "history_prefix": "baseline_r",
      "output": "convmax_baseline.dat",
      "max_plausible_score": 10.0,
      "points": [
        {
          "budget": 0,
          "score": 0.15479876160990713
        },
        {
          "budget": 110,
          "score": 0.23696682464454977
        },
        {
          "budget": 220,
          "score": 0.24630541871921185
        },
        {
          "budget": 330,
          "score": 0.2770083102493075
        },
        {
          "budget": 440,
          "score": 0.29411764705882354
        },
        {
          "budget": 550,
          "score": 0.2976190476190476
        },
        {
          "budget": 660,
          "score": 0.29940119760479045
        },
        {
          "budget": 770,
          "score": 0.29940119760479045
        },
        {
          "budget": 880,
          "score": 0.3003003003003003
        },
        {
          "budget": 960,
          "score": 0.3003003003003003
        }
      ],
      "snapshots": [
        {
          "index": 0,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_baseline_from_scratch/history/baseline_r001/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_baseline_from_scratch/history/baseline_r001/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 110,
          "snapshot_best": 0.23696682464454977,
          "incumbent": 0.23696682464454977
        },
        {
          "index": 1,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_baseline_from_scratch/history/baseline_r002/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_baseline_from_scratch/history/baseline_r002/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 220,
          "snapshot_best": 0.24630541871921185,
          "incumbent": 0.24630541871921185
        },
        {
          "index": 2,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_baseline_from_scratch/history/baseline_r003/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_baseline_from_scratch/history/baseline_r003/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 330,
          "snapshot_best": 0.2770083102493075,
          "incumbent": 0.2770083102493075
        },
        {
          "index": 3,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_baseline_from_scratch/history/baseline_r004/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_baseline_from_scratch/history/baseline_r004/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 440,
          "snapshot_best": 0.29411764705882354,
          "incumbent": 0.29411764705882354
        },
        {
          "index": 4,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_baseline_from_scratch/history/baseline_r005/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_baseline_from_scratch/history/baseline_r005/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 550,
          "snapshot_best": 0.2976190476190476,
          "incumbent": 0.2976190476190476
        },
        {
          "index": 5,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_baseline_from_scratch/history/baseline_r006/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_baseline_from_scratch/history/baseline_r006/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 660,
          "snapshot_best": 0.29940119760479045,
          "incumbent": 0.29940119760479045
        },
        {
          "index": 6,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_baseline_from_scratch/history/baseline_r007/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_baseline_from_scratch/history/baseline_r007/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 770,
          "snapshot_best": 0.29940119760479045,
          "incumbent": 0.29940119760479045
        },
        {
          "index": 7,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_baseline_from_scratch/history/baseline_r008/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_baseline_from_scratch/history/baseline_r008/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 110,
          "active_raw_node_count": 110,
          "cumulative_budget": 880,
          "snapshot_best": 0.3003003003003003,
          "incumbent": 0.3003003003003003
        },
        {
          "index": 8,
          "path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_baseline_from_scratch/raw_scores.json",
          "history_path": "/beacon-projects/heng-bio-llm/tong/projects/ours/broader_evaulation/convmax/Self-Evolving-Exploration/workspace/gpukernel_kb_l2_43_convmax_baseline_from_scratch/history.json",
          "raw_node_count": 110,
          "active_attempt_count": 80,
          "active_raw_node_count": 80,
          "cumulative_budget": 960,
          "snapshot_best": 0.3003003003003003,
          "incumbent": 0.3003003003003003
        }
      ],
      "excluded_scores": []
    }
  ]
}


==> Main_Text/raw_data/data/vgg16_baseline.dat <==
budget score
0 0.145772595
110 0.367647059
220 0.448430493
330 0.510204082
440 0.520833333
550 0.526315789
660 0.529100529
770 0.534759358
880 0.534759358
990 0.537634409


==> Main_Text/raw_data/data/vgg16_ours.dat <==
budget score
0 0.145772595
110 0.367647059
126 0.444444444
146 0.450450450
163 0.450450450
186 0.454545455
222 0.469483568
276 0.512820513
356 0.520833333
408 0.531914894


==> Main_Text/raw_data/data/vgg16_pacevolve_flash.dat <==
budget score hours
0 0.165535 0.000
1 0.165535 0.062
2 0.165780 0.137
3 0.165780 0.229
4 0.165780 0.289
5 0.165780 0.364
6 0.165780 0.429
7 0.165780 0.540
8 0.166319 0.611
9 0.166319 0.701
10 0.166319 0.761
11 0.166319 0.866
12 0.166319 1.032
13 0.166319 1.126
14 0.166319 1.306
15 0.166319 1.427
16 0.166319 1.637
17 0.166319 1.703
18 0.166319 1.797
19 0.166319 1.901
20 0.166319 1.974
21 0.167948 2.092
22 0.167948 2.211
23 0.170364 2.316
24 0.170364 2.380
25 0.170364 2.470
26 0.170364 2.602
27 0.170364 2.786
28 0.170621 2.860
29 0.170621 2.964
30 0.170621 3.056
31 0.170621 3.141
32 0.170621 3.400
33 0.170621 3.472
34 0.170621 3.692
35 0.170621 3.823
36 0.170735 3.918
37 0.170735 4.038
38 0.170735 4.155
39 0.170735 4.261
40 0.170735 4.449
41 0.170735 4.550
42 0.170735 4.768
43 0.170735 4.867
44 0.170735 4.952
45 0.170774 5.029
46 0.170774 5.386
47 0.170774 5.787
48 0.170774 5.982
49 0.170774 6.041
50 0.170774 6.096
51 0.170774 6.232
52 0.170774 6.414
53 0.170774 6.497
54 0.170774 6.744
55 0.170774 6.815
56 0.170774 6.923
57 0.170774 7.338
58 0.170774 7.760
59 0.170812 7.851
60 0.170812 7.920
61 0.170812 8.041
62 0.170812 8.177
63 0.170812 8.346
64 0.170812 8.472
65 0.170812 8.574
66 0.170812 8.646
67 0.170812 8.755
68 0.170812 8.938
69 0.170812 9.020
70 0.170812 9.321
71 0.170812 9.496
72 0.170812 9.585
73 0.170812 9.658
74 0.170812 9.728
75 0.170812 9.997
76 0.170812 10.135
77 0.170812 10.221
78 0.170812 10.352
79 0.170812 10.435
80 0.170812 10.545
81 0.170812 10.665
82 0.170812 10.724
83 0.170812 10.754
84 0.170812 10.822
85 0.170812 10.886
86 0.170812 11.024
87 0.170812 11.254
88 0.170812 11.328
89 0.170812 11.429
90 0.170812 11.646
91 0.170812 11.801
92 0.170812 11.872
93 0.170812 11.930
94 0.170812 12.006
95 0.170812 12.067
96 0.170812 12.136
97 0.170812 12.191
98 0.170812 12.249
99 0.170812 12.391
100 0.170812 12.470
101 0.170812 12.556
102 0.170812 12.626
104 0.170812 12.861
105 0.170812 12.962
106 0.170812 13.023
107 0.170812 13.139
108 0.170812 13.233
109 0.170812 13.337
110 0.170812 13.446
111 0.170812 13.661
112 0.170812 13.825
113 0.170812 13.913
114 0.170812 13.975
115 0.170812 14.033
116 0.170812 14.081
117 0.170812 14.140
118 0.170812 14.208
119 0.170812 14.294
120 0.170812 14.352
121 0.170812 14.420
122 0.170812 14.483
123 0.170812 14.600
124 0.170812 14.665
125 0.170812 14.746
126 0.170812 14.846
127 0.170812 14.970
128 0.170812 15.077
129 0.170812 15.128
130 0.170812 15.189
131 0.170812 15.312
132 0.170812 15.402
133 0.170812 15.495
134 0.170812 15.572
135 0.170812 15.642
136 0.170812 15.793
137 0.170812 15.906
138 0.170812 16.103
139 0.170812 16.188
140 0.170812 16.281
141 0.170812 16.402
142 0.170812 16.515
143 0.170812 16.626
144 0.170812 16.702
145 0.170812 16.756
146 0.170812 16.851
147 0.170812 16.947
148 0.170812 17.043
149 0.170812 17.144
150 0.170812 17.369
151 0.170812 17.489
152 0.170812 17.672
153 0.170812 17.779
154 0.170812 17.954
155 0.170812 18.162
156 0.170812 18.299
157 0.170812 18.538
158 0.170812 18.635
159 0.170812 18.781
160 0.170812 18.938
161 0.170812 19.009
162 0.170812 19.079
163 0.170812 19.172
164 0.170812 19.312
165 0.170812 19.419
166 0.170812 19.850
167 0.170812 19.941
168 0.170812 20.097
169 0.170812 20.238
170 0.170812 20.569
171 0.170812 20.702
172 0.170812 20.812
173 0.170812 20.923
174 0.170812 21.001
175 0.170812 21.108
176 0.170812 21.250
177 0.170812 21.329
178 0.170812 21.404
179 0.170812 21.477
180 0.170812 21.536
181 0.170812 21.593
182 0.170812 21.671
183 0.170812 21.760
184 0.170812 21.859
185 0.170812 21.920
186 0.170812 22.109
187 0.170812 22.221
188 0.170812 22.305
189 0.170812 22.508
190 0.170812 22.700
191 0.170812 22.955
192 0.170812 23.066
193 0.170812 23.141
194 0.170812 23.207
195 0.170812 23.373
196 0.170812 23.451
197 0.170812 23.531
198 0.170812 23.649
199 0.170877 23.834
200 0.170877 23.998
201 0.170877 24.103
202 0.170877 24.306
203 0.170877 24.547
204 0.170877 24.817
205 0.170877 24.997
206 0.170877 25.519
207 0.170877 25.775
208 0.170877 26.177
209 0.170877 26.371
210 0.170877 26.470
211 0.170877 26.608
212 0.170877 26.835
213 0.170877 27.082
214 0.170877 27.701
215 0.170877 28.063
216 0.170877 28.240
217 0.170877 29.511
218 0.170877 29.867
219 0.170877 30.059
220 0.170877 30.690
221 0.170877 31.505
222 0.170877 32.108
223 0.170877 33.540
224 0.170877 34.240
225 0.170877 34.551
227 0.170877 35.407
228 0.170877 35.505
229 0.170877 35.798
230 0.170877 35.945
231 0.170877 36.257
232 0.170877 36.447
233 0.170877 36.678
234 0.170877 36.750
235 0.170877 36.972
236 0.170993 37.181
237 0.170993 37.306
238 0.170993 37.498
239 0.170993 37.568
240 0.170993 37.675
241 0.170993 37.706
242 0.170993 37.767
243 0.170993 37.824
244 0.170993 37.864
245 0.170993 37.943
246 0.170993 38.050
247 0.172321 38.221
248 0.172321 38.312
249 0.172321 38.423
250 0.172321 38.542
252 0.172321 38.757
253 0.172321 38.832
254 0.172321 38.980
255 0.172321 39.106
256 0.172321 39.223
257 0.172321 39.361
258 0.172321 39.430
259 0.172321 39.553
260 0.172321 39.672
261 0.172321 39.789
262 0.172321 39.888
263 0.172321 40.010
264 0.172321 40.112
265 0.172321 40.324
266 0.172321 40.433
267 0.172321 40.566
268 0.172321 40.683
269 0.172321 40.771
270 0.172321 40.947
271 0.172321 41.097
272 0.172321 41.224
274 0.172321 41.558
275 0.172321 41.822
276 0.172321 41.919
277 0.172321 42.092
278 0.172321 42.228
279 0.172321 42.363
280 0.172321 42.472
281 0.172321 42.566
282 0.172321 42.703
283 0.172321 42.850
284 0.172321 42.982
285 0.172321 43.124
286 0.172321 43.241
287 0.172321 43.717
288 0.172321 43.801
289 0.172321 44.020
290 0.172321 44.163
291 0.172321 44.499
292 0.172321 44.655
293 0.172321 44.806
294 0.172321 44.981
295 0.172321 45.070
296 0.172321 45.159
297 0.172321 45.298
298 0.172321 45.578
299 0.172321 45.692
300 0.172321 45.989
301 0.172321 46.236
302 0.172321 46.322
303 0.172321 46.475
304 0.172321 46.889
305 0.172321 46.969
306 0.172321 47.127
307 0.172321 47.270
308 0.172321 47.860


==> Main_Text/raw_data/data/vgg16_pacevolve_pro.dat <==
budget score hours
0 0.165044 0.000
1 0.167255 0.144
2 0.167255 0.288
3 0.167255 0.536
4 0.167255 0.703
5 0.167255 0.850
6 0.167255 1.016
7 0.167255 1.161
8 0.167255 3.473
9 0.167255 3.605
10 0.167696 4.019
11 0.168046 4.146
12 0.168046 4.268
13 0.168079 4.428
14 0.168079 4.579
16 0.168079 4.989
17 0.168079 5.114
18 0.168079 5.288
19 0.168079 5.442
20 0.168079 5.583
21 0.168079 5.715
22 0.168079 5.868
23 0.168079 6.026
24 0.168079 6.215
25 0.168079 6.366
26 0.168079 6.528
27 0.168079 6.689
28 0.168079 6.822
29 0.168079 6.961
30 0.168079 7.125
31 0.168079 7.289
32 0.168079 7.444
33 0.168079 7.591
34 0.168668 7.746
35 0.183550 7.902
36 0.183550 8.069
37 0.183550 8.239
38 0.184910 8.456
39 0.184910 8.608
40 0.184910 8.772
41 0.188324 8.957
42 0.188679 9.128
43 0.191205 9.300
44 0.191205 9.478
45 0.191205 9.620
46 0.191205 9.764
47 0.191571 9.926
48 0.193050 10.172
49 0.193050 10.335
50 0.193050 10.564
51 0.193050 10.755
52 0.193050 10.913
53 0.193050 11.076
54 0.193050 11.213
55 0.193050 11.393
56 0.193050 11.553
57 0.193050 11.742
58 0.193050 11.910
59 0.193050 12.301
60 0.193050 12.441
61 0.193050 12.554
62 0.193050 12.671
63 0.193050 13.078
64 0.193050 13.223
65 0.193050 13.376
66 0.193050 13.525
67 0.193456 13.956
68 0.193456 14.135
69 0.193456 14.341
70 0.193456 14.540
71 0.200246 14.723
72 0.200246 14.908
73 0.200246 15.052
74 0.200246 15.201
75 0.200246 15.444
76 0.200246 15.662
77 0.200246 15.803
78 0.200246 15.961
79 0.200246 16.104
80 0.200246 16.262
81 0.200246 16.453
82 0.200246 16.573
83 0.200246 16.703
84 0.200246 16.835
85 0.200246 16.983
86 0.200246 17.122
87 0.200246 17.293
88 0.200246 17.499
89 0.200246 17.635
90 0.200246 17.775
91 0.200246 17.986
92 0.200246 18.160
93 0.200246 18.359
94 0.200246 18.540
95 0.200246 18.694
96 0.200246 18.845
97 0.200246 18.988
98 0.200246 19.112
99 0.200246 19.221
100 0.200246 19.373
101 0.200246 19.664
103 0.200246 19.949
104 0.200246 20.107
105 0.200246 20.259
106 0.200246 20.457
107 0.200246 20.639
109 0.200246 21.101
110 0.200246 21.272
111 0.200246 21.466
112 0.200246 21.678
113 0.200246 21.842
114 0.200246 21.977
115 0.200246 22.136
116 0.200246 22.355
117 0.200246 22.492
118 0.200246 22.625
119 0.200246 22.808
120 0.200246 22.964
121 0.200246 23.141
122 0.200246 23.286
123 0.200246 23.454
124 0.200246 23.631
125 0.200246 23.842
126 0.200246 24.043
127 0.200246 24.286
128 0.200246 24.484
129 0.200246 24.679
130 0.200246 24.839
131 0.200246 25.001
132 0.200246 25.142
133 0.200246 25.292
134 0.200246 25.452
135 0.200246 25.661
136 0.200246 26.071
137 0.200246 26.277
138 0.200246 26.427
139 0.200246 26.561
140 0.200246 26.719
141 0.200246 26.854
142 0.200246 26.986
143 0.200246 27.214
144 0.200246 27.356
145 0.200246 27.507
146 0.200246 27.656
147 0.200246 27.828
148 0.200246 27.990
149 0.200246 28.225
150 0.200246 28.366
151 0.200246 28.782
152 0.200246 28.968
153 0.200246 29.113
154 0.200246 29.777
155 0.200246 30.196
156 0.200246 30.353
157 0.200246 30.538
158 0.200246 31.178
159 0.200246 31.344
160 0.200246 31.497
161 0.200246 32.304
162 0.200246 32.680
163 0.200246 33.767
164 0.200246 33.954
165 0.200246 34.128
166 0.200246 34.302
167 0.200246 34.474
168 0.200246 34.702
169 0.200246 34.864
170 0.200246 35.021
171 0.200246 35.188
172 0.200246 35.359
173 0.200246 35.525
174 0.200246 35.686
175 0.200246 35.849
176 0.200246 36.068
177 0.200246 36.230
178 0.200246 36.398
179 0.200246 36.581
180 0.200246 36.713
181 0.200246 36.857
182 0.200246 36.997
183 0.200246 37.154
184 0.200246 37.315
185 0.200246 37.534
186 0.200246 37.688
187 0.200246 37.921
188 0.200246 38.101
189 0.200246 38.276
190 0.200246 38.482
191 0.200246 38.627
192 0.200246 38.767
193 0.200246 38.909
194 0.200246 39.041
195 0.200246 39.228
196 0.200246 39.424
197 0.200246 39.555
198 0.200246 39.877
199 0.200246 40.068
200 0.200246 40.237
201 0.200246 40.423
202 0.200246 40.567
203 0.200246 40.706
204 0.200246 40.907
205 0.200246 41.306
206 0.200246 41.476
207 0.200246 41.653
209 0.200246 42.010
210 0.200246 42.140
211 0.200246 42.268
212 0.200246 42.415
213 0.200246 42.534
214 0.200246 42.655
215 0.200246 42.836
216 0.200246 43.012
217 0.200246 43.157
218 0.200246 43.353
220 0.200246 43.852
221 0.200246 44.008
222 0.200246 44.166
223 0.200246 44.316
224 0.200246 44.521
225 0.200246 44.759
226 0.200246 44.951
227 0.200246 45.159
228 0.200246 45.304
229 0.200246 45.459
230 0.200246 45.611
231 0.200246 45.770
232 0.200246 45.911
233 0.200246 46.055
234 0.200246 46.585
235 0.200246 46.768
236 0.200246 47.016
237 0.200246 47.457
238 0.200246 47.682
239 0.200246 47.850

